Some Cubic and Quartic Inequalities of Four Variables

Let $\mathcal{H} \subset \mathcal{H}_{n,d} := \mathbb{R}[x_1$,$\ldots$, $x_n]_d$ be a vector space, and $A$ be a compact semialgebraic subset of $\mathbb{P}_{\mathbb{R}}^{n-1}$. We shall study some PSD cones $\mathcal{P} = \mathcal{P}(A$, $\mathcal{H}) := \big\{f \in \mathcal{H}$ $\big|$ $f(a) \geq 0$ ($\forall a \in A$)$\big\}$. Our interests are (1) to determine the extremal elements of $\mathcal{P}$, (2) to determine discriminants of $\mathcal{P}$, (3) to describe $\mathcal{P}$ as a union of basic semialgebraic subsets, and (4) to find a nice test set when $\dim \mathcal{H}$ is low. In this article, we present (1), (2), (3) and (4) for $\mathcal{P}(\mathbb{R}^4$, $\mathcal{H}_{4,4}^{s0})$ and $\mathcal{P}(\mathbb{R}_+^4$, $\mathcal{H}_{4,4}^{s0})$, where $\mathcal{H}_{n,d}^{s0} := \big\{f \in \mathcal{H}_{n,d}$ $\big|$ $f$ is symmetric and $f(1,\ldots,1)=0 \big\}$. We also provide (1) -- (4) for $\mathcal{P}(\mathbb{R}_+^4$, $\mathcal{H}_{4,3}^{c0})$, where $\mathcal{H}_{n,d}^{c0} := \big\{f \in \mathcal{H}_{n,d}$ $\big|$ $f$ is cyclic and $f(1,\ldots,1)=0 \big\}$.

==> ANC/CHECK.TXT <==
(* This file is for the following artice: 
   Tetsuya ANDO, Some Cubic and Quartic Inequalities of Four Variables. 

   Copy and past suitable part, and test by Mathematica. *)

(*---------------------------- Theorem 1.1 ----------------------------------*)
sigma1[a_,b_,c_,d_]:=a+b+c+d
sigma2[a_,b_,c_,d_]:=a b+a c+a d+b c+b d+c d
sigma3[a_,b_,c_,d_]:=b c d + a c d + a b d + a b c
sigma4[a_,b_,c_,d_]:=a b c d
S4[x0_,x1_,x2_,x3_]:=x0^4+x1^4+x2^4+x3^4
T31[x0_,x1_,x2_,x3_]:=x0^3(x1+x2+x3)+x1^3(x0+x2+x3)+x2^3(x0+x1+x3)+x3^3(x0+x1+x2)
S22[x0_,x1_,x2_,x3_]:=x0^2x1^2+x0^2x2^2+x0^2x3^2+x1^2x2^2+x1^2x3^2+x2^2x3^2
T211[x0_,x1_,x2_,x3_]:=x0^2(x1 x2+x1 x3+x2 x3)+x1^2(x0 x2+x0 x3+x2 x3)+x2^2(x0 x1+x0 x3+x1 x3)+x3^2(x0 x1+x0 x2+x1 x2)
U[x0_,x1_,x2_,x3_]:=x0 x1 x2 x3
S3[x0_,x1_,x2_,x3_]:=x0^3+x1^3+x2^3+x3^3
S2[x0_,x1_,x2_,x3_]:=x0^2+x1^2+x2^2+x3^2
S1[x0_,x1_,x2_,x3_]:=x0+x1+x2+x3
T21[x0_,x1_,x2_,x3_]:=x0^2(x1+x2+x3)+x1^2(x0+x2+x3)+x2^2(x0+x1+x3)+x3^2(x0+x1+x2)
S111[x0_,x1_,x2_,x3_]:=x1 x2 x3 + x0 x2 x3 + x0 x1 x3 + x0 x1 x2
S11[x0_,x1_,x2_,x3_]:=x0 x1+x0 x2+x0 x3+x1 x2+x1 x3+x2 x3

Expand[(sigma1[a, b, c, d])^4 - (S4[a, b, c, d] + 4 T31[a, b, c, d] + 
    6 S22[a, b, c, d] + 12 T211[a, b, c, d] + 24 U[a, b, c, d])]
Expand[(sigma1[a, b, c, d])^2 sigma2[a, b, c, d] - (T31[a, b, c, d] + 
    2 S22[a, b, c, d] + 5 T211[a, b, c, d] + 12 U[a, b, c, d])]
Expand[(sigma2[a, b, c, d])^2 - (S22[a, b, c, d] + 2 T211[a, b, c, d] + 
    6 U[a, b, c, d])]
Expand[sigma1[a, b, c, d] sigma3[a, b, c, d] - (T211[a, b, c, d] + 
    4 U[a, b, c, d])]
(* sigma1^4 == S4 + 4 T31 + 6 S22 + 12 T211 + 24 U, 
   sigma1^2 sigma2 == T31 + 2 S22 + 5 T211 + 12 U, 
   sigma2^2 == S22 + 2 T211 + 6 U, 
   sigma1 sigma3 == T211 + 4 U, 
   sigma4 == U *)
Solve[{sigma1^4 == S4 + 4 T31 + 6 S22 + 12 T211 + 24 U, 
   sigma1^2 sigma2 == T31 + 2 S22 + 5 T211 + 12 U, 
   sigma2^2 == S22 + 2 T211 + 6 U, 
   sigma1 sigma3 == T211 + 4 U, 
   sigma4 == U}, {S4, T31, S22, T211, U}]
(* S4 == sigma1^4 - 4 sigma1^2 sigma2 + 2 sigma2^2 + 4 sigma1 sigma3 - 4 sigma4, 
   T31 == sigma1^2 sigma2 - 2 sigma2^2 - sigma1 sigma3 + 4 sigma4, 
   S22 == sigma2^2 - 2 sigma1 sigma3 + 2 sigma4, 
   T211 == sigma1 sigma3 - 4 sigma4, 
   U == sigma4 *)

(*---------------------------- Theorem 1.2 ----------------------------------*)
(* ${\frac g}_t$ *)
FrakGt[a_,b_,c_,d_,t_] := (1/3)(3 sigma1[a,b,c,d]^4 - 2(t+7) sigma1[a,b,c,d]^2 sigma2[a,b,c,d] + (t+3)^2 sigma2[a,b,c,d]^2 - 2(t^2-9) sigma1[a,b,c,d] sigma3[a,b,c,d]  - 4(t+3)^2 sigma4[a,b,c,d])
(* ${\frac g}_{\infty}$ *)
FrakGi[a_,b_,c_,d_] := sigma2[a,b,c,d]^2 - 2 sigma1[a,b,c,d] sigma3[a,b,c,d] - 4 sigma4[a,b,c,d]
(* ${\frac p}$ *)
FrakP[a_,b_,c_,d_] := sigma2[a,b,c,d]^2 - 3 sigma1[a,b,c,d] sigma3[a,b,c,d] + 12 sigma4[a,b,c,d]

s0[a_,b_,c_,d_] := S4[a,b,c,d] - 4 U[a,b,c,d]
(* = sigma1^4 - 4 sigma1^2 sigma2 + 2 sigma2^2 + 4 sigma1 sigma3 - 8 sigma4 *)
s1[a_,b_,c_,d_] := T31[a,b,c,d] - 12 U[a,b,c,d]
(* = sigma1^2 sigma2 - 2 sigma2^2 - sigma1 sigma3 - 8 sigma4 *)
s2[a_,b_,c_,d_] := S22[a,b,c,d] - 6 U[a,b,c,d]
(* = sigma2^2 - 2 sigma1 sigma3 - 4 sigma4 *)
s3[a_,b_,c_,d_] := T211[a,b,c,d] - 12 U[a,b,c,d]
(* = sigma1 sigma3 - 16 sigma4 *)
s4[a_,b_,c_,d_] := U[a, b, c, d]
Expand[3 FrakGt[a,b,c,d,t] - (3 s0[a,b,c,d] - 2(t+1) (s1[a,b,c,d] - s3[a,b,c,d]) + (t^2+2t-1) s2[a,b,c,d])]
Factor[FrakGt[x,1,1,1,t]] (* = (t-x)^2(x-1)^2 *)
Factor[FrakGt[x,x,1,1,t]] (* = (1/3)(t-1)^2(x-1)^2(x+1)^2 *)
Factor[FrakGt[0,0,0,1,t]] (* = 1 *)
Expand[FrakGi[a,b,c,d] - s2[a,b,c,d]]
Factor[FrakGi[-1, -1, 1, 1]]
Factor[FrakGi[1, 0, 0, 0]]
Expand[FrakP[a,b,c,d] - (s2[a,b,c,d] - s3[a,b,c,d])]
Factor[FrakP[x,1,1,1]] (* = 0 *)
Factor[FrakP[x,x,1,1]] (* = (x-1)^4 *)
Factor[FrakP[0,0,0,1]] (* = 0 *)

(*---------------------------- Corollary 1.3 ----------------------------------*)
Expand[3 FrakGt[a,b,c,d,t] - ((a^2+b^2-c^2-d^2 + (t+1)(c d-a b))^2 + (a^2-b^2+c^2-d^2 + (t+1)(b d-a c))^2 + (a^2-b^2-c^2+d^2 + (t+1)(b c-a d))^2)]
Expand[FrakGt[a,b,c,d,t] - (1/12)(
     (a-b)^2(2(a+b)-(t+1)(c+d))^2 + 
     (a-c)^2(2(a+c)-(t+1)(b+d))^2 + 
     (a-d)^2(2(a+d)-(t+1)(c+b))^2 + 
     (b-c)^2(2(b+c)-(t+1)(a+d))^2 + 
     (b-d)^2(2(b+d)-(t+1)(a+c))^2 + 
     (c-d)^2(2(c+d)-(t+1)(a+b))^2)]
Expand[FrakGi[a,b,c,d] - ((a b-c d)^2 + (a c-b d)^2 + (a d-b c)^2)]
Expand[FrakP[a,b,c,d] - (1/2)((a-b)^2(c-d)^2 + (a-c)^2(b-d)^2 + (a-d)^2(b-c)^2)]

(*---------------------------- Theorem 1.4 ----------------------------------*)
(* {\frak f}_t^{ab} *)
FrakFtab[a_,b_,c_,d_,t_] := (1/3)(3sigma1[a,b,c,d]^4 - 2(t+7) sigma1[a,b,c,d]^2 sigma2[a,b,c,d] + 8(t+1) sigma2[a,b,c,d]^2 + (t^2 - 6 t + 21) sigma1[a,b,c,d] sigma3[a,b,c,d] - 16(t^2+3) sigma4[a,b,c,d] )
(* {\frak f}_t^c *)
FrakFtc[a_,b_,c_,d_,t_] := (1/9)(9 sigma1[a,b,c,d]^4 - 6(t+7) sigma1[a,b,c,d]^2 sigma2[a,b,c,d] + (t+7)^2 sigma2[a,b,c,d]^2 + 12(t-1)sigma1[a,b,c,d] sigma3[a,b,c,d] -12(t-1)(3t+13) sigma4[a,b,c,d] )
(* {\frak p} *)
FrakP[a_,b_,c_,d_] := sigma2[a,b,c,d]^2 - 3 sigma1[a,b,c,d] sigma3[a,b,c,d] + 12 sigma4[a,b,c,d]
(* {\frak q}_1 *)
FrakQ1[a_,b_,c_,d_] := sigma1[a,b,c,d]^2 sigma2[a,b,c,d] - 4 sigma2[a,b,c,d]^2 + 3 sigma1[a,b,c,d] sigma3[a,b,c,d]
(* {\frak q}_2 *)
FrakQ2[a_,b_,c_,d_] := sigma1[a,b,c,d] sigma3[a,b,c,d] - 16 sigma4[a,b,c,d] 

Expand[FrakFtab[a,b,c,d,t] - (1/3)(3 s0[a,b,c,d] - 2(t+1) s1[a,b,c,d] + 2(2t-1) s2[a,b,c,d] + (t^2+3) s3[a,b,c,d])]
Expand[FrakFtc[a,b,c,d,t] - (1/9)(9 s0[a,b,c,d] - 6(t+1) s1[a,b,c,d] + (t^2+2t+19)s2[a,b,c,d] + 2(t^2+5t-8) s3[a,b,c,d])]
Expand[FrakQ1[a,b,c,d] - (s1[a,b,c,d] - 2 s2[a,b,c,d])]
Expand[FrakQ2[a,b,c,d] - s3[a,b,c,d]]

Expand[FrakQ1[a,b,c,d] - (a b(a-b)^2 + a c(a-c)^2 + a d(a-d)^2 + b c(b-c)^2 + b d(b-d)^2 + c d(c-d)^2)]
Expand[FrakQ2[a,b,c,d] - (a b(c-d)^2 + a c(b-d)^2 + a d(b-c)^2 + b c(a-d)^2 + b d(a-c)^2 + c d(a-b)^2)]

Factor[FrakFtab[t,1,1,1,t]]
Factor[FrakFtab[0,0,1,1,t]]

Factor[FrakFtc[t,1,1,1,t]]
Factor[FrakFtc[0, 0, (1+t+Sqrt[t^2+2t-35])/6, 1, t]]
Factor[FrakFtc[0, 0, u, 1, (3u^2-u+3)/u]]

Factor[FrakQ1[1, 0, 0, 0]]
Factor[FrakQ1[1, 1, 0, 0]]
Factor[FrakQ1[1, 1, 1, 0]]
Factor[FrakQ1[1, 1, 1, 1]]

Factor[FrakQ2[1, 0, 0, 0]]
Factor[FrakQ2[t, 1, 0, 0]]

(*---------------------------- Theorem 1.8 ----------------------------------*)
(* Discriminants *)
d1[p0_,p1_,p2_,p3_] := 128p0^2 + 24p0 p1 + 36p0 p2 + 12p0 p3 - 9p1^2
d2[p0_,p1_,p2_,p3_] := 16p0+6p1+2p2+p3
d3[p0_,p1_,p2_,p3_] := 4p0 p2 - p1^2
d4[p0_,p1_,p2_,p3_] := 27p0 + 9p1 + 3p2 + p3
d5[p0_,p1_,p2_,p3_] := 16p0 + 4p1+p2
d6[p0_,p1_,p2_,p3_] := p0

(* In the form 
   f = s0 + p s1 + q s2 + r s3 = S4 + p(T31-12 U) + q(S22-6 U) + r(T211-12 U) *)
DiscC1[p_,q_,r_] := -9p^2 + 12(p+q+r) + 8
DiscP2[p_,q_,r_] := p + r
DiscC4[p_,q_,r_] := - p^2 + 4 q - 8 
DiscP3[p_,q_,r_] := 2p+q+r+1
DiscP4[p_,q_,r_] := 2p+q+2
Expand[d1[1,p1,p2,p3] - DiscC1[4+p1, 6+2 p1 + p2, 12 + 5 p1 + 2 p2 + p3]]
Expand[d2[1,p1,p2,p3] - DiscP2[4+p1, 6+2 p1 + p2, 12 + 5 p1 + 2 p2 + p3]]
Expand[d3[1,p1,p2,p3] - DiscC4[4+p1, 6+2 p1 + p2, 12 + 5 p1 + 2 p2 + p3]]
Expand[d4[1,p1,p2,p3] - DiscP3[4+p1, 6+2 p1 + p2, 12 + 5 p1 + 2 p2 + p3]]
Expand[d5[1,p1,p2,p3] - DiscP4[4+p1, 6+2 p1 + p2, 12 + 5 p1 + 2 p2 + p3]]

(* How to convert: 
  f = p0 sigma1^4 + p1 sigma1^2 sigma2 + p2 sigma2^2 + p3 sigma1 sigma3 - (256p0 + 96p1 + 36p2 + 16p3) sigma4   
  and 
   f = s0 + p s1 + q s2 + r s3 = S4 + p(T31-12 U) + q(S22-6 U) + r(T211-12 U) 
 (sigma1^4 - 4 sigma1^2 sigma2 + 2 sigma2^2 + 4 sigma1 sigma3 - 8 sigma4) + p(sigma1^2 sigma2 - 2 sigma2^2 - sigma1 sigma3 - 8 sigma4) + q (sigma2^2 - 2 sigma1 sigma3 - 4 sigma4) + r(sigma1 sigma3 - 16 sigma4) 
 = sigma1^4 + (p-4) sigma1^2 sigma2 + (-2p+q+2) sigma2^2 + (-p-2q+r+4) sigma1 sigma3 -4 (2 + 2 p + q + 4 r) sigma4 *)
(* Solve[{p1==(p-4), p2==(-2p+q+2), p3==(-p-2q+r+4)},{p,q,r}]
   p == 4 + p1
   q == 6 + 2 p1 + p2
   r == 12 + 5 p1 + 2 p2 + p3 *)
(* s0 = S4-4U = sigma1^4 - 4 sigma1^2 sigma2 + 2 sigma2^2 + 4 sigma1 sigma3 - 8 sigma4
   s1 = T31 - 12 U = sigma1^2 sigma2 - 2 sigma2^2 - sigma1 sigma3 - 8 sigma4
   s2 = S22 - 6 U = sigma2^2 - 2 sigma1 sigma3 - 4 sigma4
   s3 = T211 - 12 U = sigma1 sigma3 - 16 sigma4 *)

(*======= Section 3.1: $\P_{\R}^3/{\frak S}_4$, $\P_+^3/{\frak S}_4$ ========*)
(*-------------------------- Proposition 3.3 --------------------------------*)
sigma1[a_,b_,c_,d_]:=a+b+c+d
sigma2[a_,b_,c_,d_]:=a b+a c+a d+b c+b d+c d
sigma3[a_,b_,c_,d_]:=b c d + a c d + a b d + a b c
sigma4[a_,b_,c_,d_]:=a b c d
(* 3 sigma1^2 - 8 sigma2 = \sum (a-b)^2 \geq 0. 
   sigma2/sigma1^2 \leq 3/8 
   sigma3/sigma1^3 \leq 1/16,  
   sigma4/sigma1^4 \leq 1/256 *)

Disc4[S1_,S2_,S3_,S4_] := (S1^2 S2^2 S3^2 - 4S2^3 S3^2 - 4 S1^3 S3^3 + 18 S1 S2 S3^3 - 27 S3^4 - 4 S1^2 S2^3 S4 + 16 S2^4 S4 + 18 S1^3 S2 S3 S4 - 80 S1 S2^2 S3 S4 - 6 S1^2 S3^2 S4 + 144 S2 S3^2 S4 - 27 S1^4 S4^2 + 144 S1^2 S2 S4^2 - 128 S2^2 S4^2 - 192 S1 S3 S4^2 + 256 S4^3)
G[s1_,s2_,s3_,s4_] := 64 s4 - 16s2^2 + 16s1^2 s2 - 16s1 s3 - 3s1^4 

(* Figure of $\P_{\R}^3/{\frak S}_4$ and $\P_+^3/{\frak S}_4$ *)
ContourPlot3D[Disc4[1,x,y,z]==0,{x,0,3/8},{y,0,1/16},{z,0,1/256}]
ContourPlot3D[Disc4[1,x,y,z]==0,{x,-2,3/8},{y,-2,1/4},{z,-1/2,2}]
ContourPlot3D[Disc4[1,x,y,z]==0,{x,-1,3/8},{y,-1,1/4},{z,-1/5,1}]

ContourPlot3D[{Disc4[1,x,y,z]==0, G[1,x,y,z]==0},{x,0,3/8},{y,0,1/16},{z,0,1/256}]
ContourPlot3D[{Disc4[1,x,y,z]==0, G[1,x,y,z]==0},{x,-2,3/8},{y,-2,1/4},{z,-1/2,2}]
ContourPlot3D[{Disc4[1,x,y,z]==0, G[1,x,y,z]==0},{x,-1,3/8},{y,-1,1/4},{z,-1/5,1}]

(* C_1, C_2 *)
Show[ParametricPlot3D[{sigma2[s,t,1,1]/sigma1[s,t,1,1]^2, sigma3[s,t,1,1]/sigma1[s,t,1,1]^3, sigma4[s,t,1,1]/sigma1[s,t,1,1]^4},{s,-4,5},{t,-4,5}], 
ParametricPlot3D[{sigma2[s,1,1,1]/sigma1[s,1,1,1]^2, sigma3[s,1,1,1]/sigma1[s,1,1,1]^3, sigma4[s,1,1,1]/sigma1[s,1,1,1]^4},
ParametricPlot3D[{sigma2[s,s,1,1]/sigma1[s,s,1,1]^2, sigma3[s,s,1,1]/sigma1[s,s,1,1]^3, sigma4[s,s,1,1]/sigma1[s,s,1,1]^4},
{s,-1,1}], 
PlotRange -> {{-2, 3/8}, {-2, 1/4}, {-1/2, 2}}]
{s,-40,40}]

Show[ParametricPlot3D[{10 s2[s,1,1,1]/s1[s,1,1,1]^2, 5 s3[s,1,1,1]/s1[s,1,1,1]^3, 
   3 s4[s,1,1,1]/s1[s,1,1,1]^4}, {s, -40, 40}], 
 ParametricPlot3D[{10 s2[s,s,1,1]/s1[s,s,1,1]^2, 5 s3[s,s,1,1]/s1[s,s,1,1]^3, 
   3 s4[s,s,1,1]/s1[s,s,1,1]^4}, {s, -1, 1}], 
 PlotRange -> {{-100, 1/2}, {-100, 50}, {-20, 100}}]

(* (5): C_1 *)
Eliminate[{x==sigma2[t,1,1,1]/sigma1[t,1,1,1]^2, y==sigma3[t,1,1,1]/sigma1[t,1,1,1]^3, z==sigma4[t,1,1,1]/sigma1[t,1,1,1]^4},t]
Eliminate[{x==sigma2[t,1,1,1]/sigma1[t,1,1,1]^2, y==sigma3[t,1,1,1]/sigma1[t,1,1,1]^3},t]
(* -9 x^2 + 32 x^3 + 27 y - 108 x y + 108 y^2, && x^2 == 3 y - 12 z *)
ContourPlot[-9 x^2 + 32 x^3 + 27 y - 108 x y + 108 y^2 == 0, {x,-5,1}, {y,-7,4}]

Expand[(32(x-3/8)^3+27(x-3/8)^2-108(x-3/8)(y-1/16)+108(y-1/16)^2) - 
  (-9 x^2 + 32 x^3 + 27 y - 108 x y + 108 y^2)]

(* (6): C_2 *)
Eliminate[{x==sigma2[t,t,1,1]/sigma1[t,t,1,1]^2, y==sigma3[t,t,1,1]/sigma1[t,t,1,1]^3, z==sigma4[t,t,1,1]/sigma1[t,t,1,1]^4},t]
(* 4 x == 1 + 8 y && y^2 == z *)

(* (7) *)
Disc4[S1_,S2_,S3_,S4_] := (S1^2 S2^2 S3^2 - 4S2^3 S3^2 - 4 S1^3 S3^3 + 18 S1 S2 S3^3 - 27 S3^4 - 4 S1^2 S2^3 S4 + 16 S2^4 S4 + 18 S1^3 S2 S3 S4 - 80 S1 S2^2 S3 S4 - 6 S1^2 S3^2 S4 + 144 S2 S3^2 S4 - 27 S1^4 S4^2 + 144 S1^2 S2 S4^2 - 128 S2^2 S4^2 - 192 S1 S3 S4^2 + 256 S4^3)
Expand[Disc4[sigma1[s,t,1,1],sigma2[s,t,1,1],sigma3[s,t,1,1],sigma4[s,t,1,1]]] (* = 0 *)
Expand[((a-b)(a-c)(a-d)(b-c)(b-d)(c-d))^2 - Disc4[sigma1[a,b,c,d],sigma2[a,b,c,d],sigma3[a,b,c,d],sigma4[a,b,c,d]]]

G[s1_,s2_,s3_,s4_] := 64 s4 - 16s2^2 + 16s1^2 s2 - 16s1 s3 - 3s1^4 
Ga[a_,b_,c_,d_] := 64 sigma4[a,b,c,d] - 16 sigma2[a,b,c,d]^2 + 16 sigma1[a,b,c,d]^2 sigma2[a,b,c,d] - 16 sigma1[a,b,c,d] sigma3[a,b,c,d] - 3 sigma1[a,b,c,d]^4
Factor[Ga[a,a,c,d]] (* = -(c-d)^2 (8a^2 - 8a c + 3c^2 - 8a d + 2c d + 3d^2) *)
Factor[Ga[a,a,a,d]] (* = -3(a-d)^4) *)

(* $\Delta^1 *)
Eliminate[{x==s2[s,1,1,1]/s1[s,1,1,1]^2, y==s3[s,1,1,1]/s1[s,1,1,1]^3}, s]
Eliminate[{x==s2[s,1,1,1]/s1[s,1,1,1]^2, z==s4[s,1,1,1]/s1[s,1,1,1]^4}, s]
Eliminate[{y==s3[s,1,1,1]/s1[s,1,1,1]^3, z==s4[s,1,1,1]/s1[s,1,1,1]^4}, s]
FC2xy[x_,y_]:=-9 x^2 + 32 x^3 + 27 y - 108 x y + 108 y^2
FC2xz[x_,z_]:=-x^3 + 3 x^4 + 27 z - 108 x z + 72 x^2 z + 432 z^2
FC2yz[y_,z_]:=-y^3 + 27 y^4 - 6 y^2 z + 27 z^2 - 768 y z^2 + 4096 z^3
ContourPlot[FC2xy[x, y] == 0, {x, -2, 3/8}, {y, -3, 1}]
ContourPlot[FC2xz[x, z] == 0, {x, -2, 3/8}, {z, -1, 1/10}]
ContourPlot[FC2yz[y, z] == 0, {y, -3, 1}, {z, -1, 1/10}]


(*=================== Section 3.2: ${\Cal P}_{4,4}^{s0}$ ====================*)
S4[x0_,x1_,x2_,x3_]:=x0^4+x1^4+x2^4+x3^4
T31[x0_,x1_,x2_,x3_]:=x0^3(x1+x2+x3)+x1^3(x0+x2+x3)+x2^3(x0+x1+x3)+x3^3(x0+x1+x2)
S22[x0_,x1_,x2_,x3_]:=x0^2x1^2+x0^2x2^2+x0^2x3^2+x1^2x2^2+x1^2x3^2+x2^2x3^2
T211[x0_,x1_,x2_,x3_]:=x0^2(x1 x2+x1 x3+x2 x3)+x1^2(x0 x2+x0 x3+x2 x3)+x2^2(x0 x1+x0 x3+x1 x3)+x3^2(x0 x1+x0 x2+x1 x2)
U[x0_,x1_,x2_,x3_]:=x0 x1 x2 x3
S2[x0_,x1_,x2_,x3_]:=x0^2+x1^2+x2^2+x3^2
S11[x0_,x1_,x2_,x3_]:=x0 x1+x0 x2+x0 x3+x1 x2+x1 x3+x2 x3
s0[a_,b_,c_,d_] := S4[a, b, c, d] - 4 U[a, b, c, d]
s1[a_,b_,c_,d_] := T31[a, b, c, d] - 12 U[a, b, c, d]
s2[a_,b_,c_,d_] := S22[a, b, c, d] - 6 U[a, b, c, d]
s3[a_,b_,c_,d_] := T211[a, b, c, d] - 12 U[a, b, c, d]
s4[a_,b_,c_,d_] := U[a, b, c, d]

(* ${\frak g}_t(a,b,c,d)$ *)
FrakGt[a_,b_,c_,d_,t_]:= (1/3)(3 s0[a,b,c,d] - 2(t+1) (s1[a,b,c,d] - s3[a,b,c,d]) + (t^2+2t-1) s2[a,b,c,d] )
(* ${\frak g}_{\infty}(a,b,c,d)$ *)
FrakGi[a_,b_,c_,d_] := s2[a,b,c,d]
(* ${\frak p}(a,b,c,d)$ *)
FrakP[a_,b_,c_,d_] := s2[a,b,c,d] - s3[a,b,c,d]
(* ${\frak t}_t^{ab}(a,b,c,d)$ *)
FrakFtab[a_,b_,c_,d_,s_] := (1/3)(3 s0[a,b,c,d] - 2(s+1) s1[a,b,c,d] + 2(2s-1) s2[a,b,c,d] + (s^2+3) s3[a,b,c,d])
(* ${\frak t}_t^c(a,b,c,d)$ *)
FrakFtc[a_,b_,c_,d_,t_] := (1/9)(9 s0[a,b,c,d] - 6(t+1) s1[a,b,c,d] + (t^2+2t+19)s2[a,b,c,d] + 2(t^2+5t-8) s3[a,b,c,d])
(* ${\frak q}_1(a,b,c,d)$ *)
FrakQ1[a_,b_,c_,d_] := s1[a,b,c,d] - 2 s2[a,b,c,d]
(* ${\frak q}_2(a,b,c,d)$ *)
FrakQ2[a_,b_,c_,d_] := s3[a,b,c,d]

(*---------------------------- Theorem 3.4 ----------------------------------*)
DiscC1[p_,q_,r_] := -9p^2 + 12(p+q+r) + 8

(*----------------------------- Lemma 3.5 -----------------------------------*)
(* $f_{4,4}^{s0}(x_0,x_1,x_2,x_3)$ *)
f44s0[x0_,x1_,x2_,x3_] := 
 (-3 x0 x1^4 + 4 x1^5 + 6 x0^2 x1^2 x2 - 24 x0 x1^3 x2 + 14 x1^4 x2 - 
   3 x0^3 x2^2 + 20 x0^2 x1 x2^2 - 48 x0 x1^2 x2^2 + 16 x1^3 x2^2 + 
   34 x0^2 x2^3 + 16 x0 x1 x2^3 + 8 x1^2 x2^3 + 44 x0 x2^4 - 
   48 x1 x2^4 - 72 x2^5 + 12 x0^2 x1^2 x3 + 12 x0 x1^3 x3 - 
   36 x1^4 x3 - 12 x0^3 x2 x3 + 20 x0^2 x1 x2 x3 + 
   120 x0 x1^2 x2 x3 - 56 x1^3 x2 x3 - 76 x0^2 x2^2 x3 - 
   32 x0 x1 x2^2 x3 - 64 x1^2 x2^2 x3 - 32 x0 x2^3 x3 + 
   112 x1 x2^3 x3 + 144 x2^4 x3 - 12 x0^3 x3^2 - 40 x0^2 x1 x3^2 - 
   18 x0 x1^2 x3^2 + 104 x1^3 x3^2 + 14 x0^2 x2 x3^2 - 
   104 x0 x1 x2 x3^2 + 84 x1^2 x2 x3^2 + 64 x0 x2^2 x3^2 + 
   16 x1 x2^2 x3^2 - 152 x2^3 x3^2 + 28 x0^2 x3^3 + 12 x0 x1 x3^3 - 
   136 x1^2 x3^3 + 8 x0 x2 x3^3 - 56 x1 x2 x3^3 + 32 x2^2 x3^3 - 
   3 x0 x3^4 + 84 x1 x3^4 + 14 x2 x3^4 - 20 x3^5)

Factor[f44s0[s0[a,b,c,d], s1[a,b,c,d], s2[a,b,c,d], s3[a,b,c,d]]]
(* = 16 (a - b)^2 (a - c)^2 (b - c)^2 (a - d)^2 (b - d)^2 (c - d)^2 (a + 
   b + c + d)^4 ((a-b)^2+(a-c)^2+(a-d)^2+(b-c)^2+(b-d)^2+(c-d)^2)^2 *)

Show[ParametricPlot3D[{{s1[a, b, 1, 1]/s0[a, b, 1, 1], 
    s2[a, b, 1, 1]/s0[a, b, 1, 1], 
    s3[a, b, 1, 1]/s0[a, b, 1, 1]}, {3 (a + 2)/(a^2 + 2 a + 3), 
    3/(a^2 + 2 a + 3), 3/(a^2 + 2 a + 3)}}, {a,-10,10},{b,-10,10}, 
    PlotRange -> {{-5,4},{-1,2},{-5,2}}, 
    RegionFunction -> Function[{a, b}, (a^2 - 1)^2 + (b^2 - 1)^2 > 0.00001]], 
  ContourPlot3D[{f44s0[1, x, y, z] == 0, y == z}, {x,-4,4},{y,0,3/2},{z,-4,2}]]

ParametricPlot3D[{p1[a, b]/p0[a, b], p2[a, b]/p0[a, b], 
  p3[a, b]/p0[a, b]}, {a, -2, 2}, {b, -2, 2}]

Factor[f44s0[1, t, 1/2, t - 1]]  (* Singular Point (a=b, c=d=1) *)
(* Tangent space at (x0:...:x3)=(2:3:1:1) = Phi(1:1:1:1) *)
3s0[a,b,c,d]-4s1[a,b,c,d]+2s2[a,b,c,d]+4s3[a,b,c,d] 
Factor[f44s0[x0, x1, x2, -(3 x0 - 4 x1 + 2 x2)/4]]
(* 1/64 (x0 - 2 x2)^2 (3 x0 - 4 x1 + 6 x2) (315 x0^2 - 384 x0 x1 + 
   660 x0 x2 - 256 x1 x2 + 492 x2^2) *)

(* L_2 = \Phi \{(a0:a1:a2:a3) | a0+a1+a2+a3=0 \} *)
Expand[s0[-a-b-c,a,b,c] - 2 s2[-a-b-c,a,b,c]] (* = 0 *)
Expand[s1[-a-b-c,a,b,c] + 2 s2[-a-b-c,a,b,c] - s3[-a-b-c,a,b,c]] (* = 0 *)
(* i.e. $L_2 \subset x_0-2 x_2 = 0 \cap x_1+x_0-x_3 = 0$. *)
Expand[3(s0[a,b,c,d] - 2 s2[a,b,c,d]) + 4(s1[a,b,c,d] + 2 s2[a,b,c,d] - s3[a,b,c,d]) - 
 (a+b+c+d)^2 (3 (a^2+b^2+c^2+d^2) - 2 (a b+a c+a d+b c+b d+c d))] (* = 0 *)

(* $g_2(x_0,x_1,x_2,x_3)$ *)
G2[x0_,x1_,x2_,x3_] := (x1-x3)^2 + 2x2^2 - 3x2 x0
Expand[G2[s0[t,1,1,1], s1[t,1,1,1], s2[t,1,1,1], s3[t,1,1,1]]] (* = 0 *)

(*---------------------- Proof of Theorem 1.9(1) ----------------------------*)
(* \Phi_4^0(s:1:1:1) = ((s^2+2s+3):3(s+2):3:3)
   C_1 = x_2=x_3 \cap (x_1-x_3)^2 + 2 x_2^2 - 3 x_2 x_0 = 0$ *)

(* L_1 = \Phi \{(s:s:1:1) | s \in \R \} 
   (s0[s,s,1,1] : s1[s,s,1,1] : s2[s,s,1,1] : s3[s,s,1,1])
       = (2(s+1)^2 : 2((s+1)^2+2s) : (s+1)^2 : 4s)
  i.e. $L_1 \subset x_0 = 2 x_2 \cap x_1 = x_0 + x_3$. *)

(*------------------- After Proof of Theorem 1.9(1) -------------------------*)
Expand[3 FrakGt[a,b,c,d,t] - ((a^2+b^2-c^2-d^2 + (t+1)(c d-a b))^2 + (a^2-b^2+c^2-d^2 + (t+1)(b d-a c))^2 + (a^2-b^2-c^2+d^2 + (t+1)(b c-a d))^2)]
Expand[FrakGt[a,b,c,d,t] - (1/12)(
     (a-b)^2(2(a+b)-(t+1)(c+d))^2 + 
     (a-c)^2(2(a+c)-(t+1)(b+d))^2 + 
     (a-d)^2(2(a+d)-(t+1)(c+b))^2 + 
     (b-c)^2(2(b+c)-(t+1)(a+d))^2 + 
     (b-d)^2(2(b+d)-(t+1)(a+c))^2 + 
     (c-d)^2(2(c+d)-(t+1)(a+b))^2)]
Expand[FrakGi[a,b,c,d] - ((a b-c d)^2 + (a c-b d)^2 + (a d-b c)^2)]
Expand[FrakP[a,b,c,d] - (1/2)((a-b)^2(c-d)^2 + (a-c)^2(b-d)^2 + (a-d)^2(b-c)^2)]
(*------------------------------ Lemma 3.6 ----------------------------------*)
S4[a_,b_,c_,d_]:=a^4+b^4+c^4+d^4
T31[a_,b_,c_,d_]:=a^3(b+c+d)+b^3(a+c+d)+c^3(a+b+d)+d^3(a+b+c)
S22[a_,b_,c_,d_]:=a^2b^2+a^2c^2+a^2d^2+b^2c^2+b^2d^2+c^2d^2
T211[a_,b_,c_,d_]:=a^2(b c+b d+c d)+b^2(a c+a d+c d)+c^2(a b+a d+b d)+d^2(a b+a c+b c)
U[a_,b_,c_,d_]:=a b c d
s0[a_,b_,c_,d_] := S4[a,b,c,d] - 4 U[a,b,c,d]
s1[a_,b_,c_,d_] := T31[a,b,c,d] - 12 U[a,b,c,d]
s2[a_,b_,c_,d_] := S22[a,b,c,d] - 6 U[a,b,c,d]
s3[a_,b_,c_,d_] := T211[a,b,c,d] - 12 U[a,b,c,d]
s[a_,b_,c_,d_] := {s0[a,b,c,d], s1[a,b,c,d], s2[a,b,c,d], s3[a,b,c,d]}
sa0[a_,b_,c_,d_] := 4 (a^3 - b c d)
sa1[a_,b_,c_,d_] := 3 a^2 b + b^3 + 3 a^2 c + c^3 + 3 a^2 d - 12 b c d + d^3
sa2[a_,b_,c_,d_] := 2 (a b^2 + a c^2 - 3 b c d + a d^2)
sa3[a_,b_,c_,d_] := 2 a b c + b^2 c + b c^2 + 2 a b d + b^2 d + 2 a c d - 12 b c d + 
 c^2 d + b d^2 + c d^2
sa[a_,b_,c_,d_] := {sa0[a,b,c,d], sa1[a,b,c,d], sa2[a,b,c,d], sa3[a,b,c,d]}
saa0[a_,b_,c_,d_] := 12a^2
saa1[a_,b_,c_,d_] := 6 a (b + c + d)
saa2[a_,b_,c_,d_] := 2 (b^2 + c^2 + d^2)
saa3[a_,b_,c_,d_] := 2 (b c + b d + c d)
saa[a_,b_,c_,d_] := {saa0[a,b,c,d], saa1[a,b,c,d], saa2[a,b,c,d], saa3[a,b,c,d]}
saaa0[a_,b_,c_,d_] := 24a
saaa1[a_,b_,c_,d_] := 6 (b + c + d)
saaa2[a_,b_,c_,d_] := 0
saaa3[a_,b_,c_,d_] := 0
saaa[a_,b_,c_,d_] := {saaa0[a,b,c,d], saaa1[a,b,c,d], saaa2[a,b,c,d], saaa3[a,b,c,d]}

(*---------------------------- Lemma 3.6(1) ---------------------------------*)
(* Matrix $A$ *)
A[t_] := {s[t,1,1,1], sa[t,1,1,1], s[-1,-1,1,1]} 
(* = {{(t-1)^2(t^2+2t+3), 3(t-1)^2(t+2), 3(t-1)^2, 3(t-1)^2}, 
     {4(t^3-1), 9(t^2-1), 6(t-1), 6(t-1)}, {0, -16, 0, -16}}
Factor[NullSpace[A[t]]]  (* $\R \cdot {\frak g}_t *)
Factor[Det[{{1,0,0,0},s[t,1,1,1], sa[t,1,1,1], s[-1,-1,1,1]}]] (* = 144(t-1)^4 *
(*---------------------------- Lemma 3.6(2) ---------------------------------*)
Factor[FrakGt[x,x,1,1,1]] (* = 0 *)
A := {s[0,0,1,1], s[2,2,1,1]}
(* {{2,2,1,0}, {18, 26, 9, 8}} *)
g[a_,b_,c_,d_] := s1[a,b,c,d]-2 s2[a,b,c,d]-s3[a,b,c,d] (* This isn't PSD *)
Factor[FrakFtab[x,x,1,1,1]] (* = 0 *)
Factor[g[x,x,1,1]] (* = 0 *)
NullSpace[A]
(* Base of Ker A is {FrakFtab[a,b,c,d,1], g[a,b,c,d] *)
Factor[FrakFtab[x,1,1,1,1] + c g[x,1,1,1]]
(* = (x-1)^3(x-1-3c) *)
(* (x-1)^3(x-1-3c) >= 0 for all x \in \R if anf only if c=0 *)

(*---------------------------- Lemma 3.6(3) ---------------------------------*)
Factor[FrakGt[x,y,z,-x-y-z,-3]] (* = 0 *)
(* = S_1^2 (3S_3 - 2T_{1,1) *)
(* 3 FrakGt[a,b,c,d,-3] == 3 s0[a,b,c,d] + 4 (s1[a,b,c,d] - s3[a,b,c,d]) + 2 s2[a,b,c,d] *)
A := {s[1,2,3,-6], sa[1,2,3,-6], s[1,2,4,-7]} 
(* {{1538, -962, 769, 576}, {148, 248, 314, 516}, {2898, -2002, 1449, 896}} *)
NullSpace[A]

(*---------------------------- Lemma 3.6(4) ---------------------------------*)
FrakGi[a_,b_,c_,d_] := s2[a,b,c,d]
Factor[FrakGi[a,b,c,d] - ((a b-c d)^2 + (a c-b d)^2 + (a d-b c)^2)] (* = 0 *)
A := {s[0,0,0,1], sa[0,0,0,1], s[1,1,-1,-1]} 
(* = {{1,0,0,0}, {0,1,0,0}, {0, 16,0,-16}} *)
NullSpace[A]

(*---------------------------- Lemma 3.6(5) ---------------------------------*)
FrakP[a_,b_,c_,d_] := s2[a,b,c,d] - s3[a,b,c,d]
Factor[FrakP[a,b,c,d] - (
    (a-b)^2(c-d)^2 + (a-c)^2(b-d)^2 + (a-d)^2(b-c)^2)]  (* = 0 *)
A := {s[2,1,1,1], s[0,0,0,1], sa[0,0,0,1]} 
(* = {{11,12,3,3}, {1,0,0,0}, {0,1,0,0}} *)
NullSpace[A]

(*------------------------------ Lemma 3.7 ----------------------------------*)
DiscC1[p_,q_,r_] := -9p^2 + 12(p+q+r) + 8
DiscP2[p_,q_,r_] := p + r
FrakGt[a,b,c,d,t] := (1/3)(3 s0[a,b,c,d] - 2(t+1) (s1[a,b,c,d] - s3[a,b,c,d]) + (t^2+2t-1) s2[a,b,c,d])
FrakP[a_,b_,c_,d_] := s2[a,b,c,d] - s3[a,b,c,d]
(* $(1/3){\frak f}_t + \alpha {\frak p} = s_0 + (-2(t+1)/3) s_1 + ((t^2+2t-1)/3 + \alpha) s_2 + (2(t+1)/3 - \alpha) s_3 *)
Factor[DiscC1[-2(t+1)/3, (t^2+2t-1)/3 + alpha,  2(t+1)/3 - alpha]]  (* = 0 *)


(* Proof of s2[a,b,c,d] - s3[a,b,c,d] \geq 0. 
  Cf. s2[t,1,1,1] - s3[t,1,1,1] = 0 *)
St4[a_,b_,c_] := (a^4+b^4+c^4)
St31[a_,b_,c_] := (a^3b + b^3c + c^3a)
St13[a_,b_,c_] := (a b^3 + b c^3 + c a^3)
St22[a_,b_,c_] := (a^2b^2 + b^2c^2 + c^2a^2)
USt1[a_,b_,c_] := a b c(a + b + c)
Tt31[a_,b_,c_] := St31[a,b,c] + St13[a,b,c]
St3[a_,b_,c_] := (a^3+b^3+c^3)
St21[a_,b_,c_] := (a^2b + b^2c + c^2a)
St12[a_,b_,c_] := (a b^2 + b c^2 + c a^2)
Tt21[a_,b_,c_] := (a^2b + b^2c + c^2a)+(a b^2 + b c^2 + c a^2)
Ut[a_,b_,c_] := a b c
St2[a_,b_,c_] := (a^2+b^2+c^2)
St11[a_,b_,c_] := (a b + b c + c a)
Factor[(s2[a,b,c,d] - s3[a,b,c,d]) - 
 ((St2[a,b,c]-St11[a,b,c]) d^2 - (Tt21[a,b,c] - 6Ut[a,b,c]) d + (St22[a,b,c] - USt1[a,b,c]))]

(*--------------- Proof of Theorem 1.1(1), 1.2, 1.8(1) ---------------------*)
sigma1[a_,b_,c_,d_]:=a+b+c+d
sigma2[a_,b_,c_,d_]:=a b+a c+a d+b c+b d+c d
sigma3[a_,b_,c_,d_]:=b c d + a c d + a b d + a b c
sigma4[a_,b_,c_,d_]:=a b c d
S4[x0_,x1_,x2_,x3_]:=x0^4+x1^4+x2^4+x3^4
T31[x0_,x1_,x2_,x3_]:=x0^3(x1+x2+x3)+x1^3(x0+x2+x3)+x2^3(x0+x1+x3)+x3^3(x0+x1+x2)
S22[x0_,x1_,x2_,x3_]:=x0^2x1^2+x0^2x2^2+x0^2x3^2+x1^2x2^2+x1^2x3^2+x2^2x3^2
T211[x0_,x1_,x2_,x3_]:=x0^2(x1 x2+x1 x3+x2 x3)+x1^2(x0 x2+x0 x3+x2 x3)+x2^2(x0 x1+x0 x3+x1 x3)+x3^2(x0 x1+x0 x2+x1 x2)
U[x0_,x1_,x2_,x3_]:=x0 x1 x2 x3
S3[x0_,x1_,x2_,x3_]:=x0^3+x1^3+x2^3+x3^3
S2[x0_,x1_,x2_,x3_]:=x0^2+x1^2+x2^2+x3^2
S1[x0_,x1_,x2_,x3_]:=x0+x1+x2+x3
T21[x0_,x1_,x2_,x3_]:=x0^2(x1+x2+x3)+x1^2(x0+x2+x3)+x2^2(x0+x1+x3)+x3^2(x0+x1+x2)
S111[x0_,x1_,x2_,x3_]:=x1 x2 x3 + x0 x2 x3 + x0 x1 x3 + x0 x1 x2
S11[x0_,x1_,x2_,x3_]:=x0 x1+x0 x2+x0 x3+x1 x2+x1 x3+x2 x3
s0[a_,b_,c_,d_] := S4[a,b,c,d] - 4 U[a,b,c,d]
s1[a_,b_,c_,d_] := T31[a,b,c,d] - 12 U[a,b,c,d]
s2[a_,b_,c_,d_] := S22[a,b,c,d] - 6 U[a,b,c,d]
s3[a_,b_,c_,d_] := T211[a,b,c,d] - 12 U[a,b,c,d]
t0[a_,b_,c_,d_] := sigma1[a,b,c,d]^4 - 256 sigma4[a,b,c,d]
t1[a_,b_,c_,d_] := sigma1[a,b,c,d]^2 sigma2[a,b,c,d] - 96 sigma4[a,b,c,d]
t2[a_,b_,c_,d_] := sigma2[a,b,c,d]^2 - 36 sigma4[a,b,c,d]
t3[a_,b_,c_,d_] := sigma1[a,b,c,d] sigma3[a,b,c,d] - 16 sigma4[a,b,c,d]

Expand[t0[a,b,c,d] - (s0[a,b,c,d] + 4 s1[a,b,c,d] + 6 s2[a,b,c,d] + 12 s3[a,b,c,d])]
Expand[t1[a,b,c,d] - (s1[a,b,c,d] + 2 s2[a,b,c,d] + 5 s3[a,b,c,d])]
Expand[t2[a,b,c,d] - (s2[a,b,c,d] + 2 s3[a,b,c,d])]
Expand[t3[a,b,c,d] - s3[a,b,c,d]]
A := {{1,4,6,12},{0,1,2,5},{0,0,1,2},{0,0,0,1}}
Inverse[A]
Expand[s0[a,b,c,d] - (t0[a,b,c,d] - 4 t1[a,b,c,d] + 2 t2[a,b,c,d] + 4 t3[a,b,c,d])] 
Expand[s1[a,b,c,d] - (t1[a,b,c,d] - 2 t2[a,b,c,d] - t3[a,b,c,d])]
Expand[s2[a,b,c,d] - (t2[a,b,c,d] - 2 t3[a,b,c,d])]
Expand[s3[a,b,c,d] - t3[a,b,c,d]]

(*---------------------- Proof of Theorem 1.7(1) ----------------------------*)

FrakGt[a_,b_,c_,d_,t_] := (1/3)(3 s0[a,b,c,d] - 2(t+1) (s1[a,b,c,d] - s3[a,b,c,d]) + (t^2+2t-1) s2[a,b,c,d])
f[a_,b_,c_] := 3 FrakGt[a,b,c,-a-b-c,t]/(t+3)^2
f[x_,y_] := 3 FrakGt[x,y,-x-y-1,1,t]/(t+3)^2
Factor[D[f[x,y],x]] (* = 2(2x+y+1)(x^2+x y+y^2+x+3y+1) *)
Factor[D[f[x,y],y]] (* = 2(x+2y+1)(x^2+x y+y^2+3x+y+1) *)
Solve[{(2x+y+1)==0, 2(x+2y+1)==0}] (* x=y=1/3 *)
Solve[{(2x+y+1)==0, (x^2+x y+y^2+3x+y+1)==0}] (* (x,y)=(-1,1), (-1/3,-1/3) *)
Solve[{(x^2+x y+y^2+x+3y+1)==0, (x+2y+1)==0}] (* (x,y) = (-1/3,-1/3), (1,-1) *)
Solve[{(x^2+x y+y^2+x+3y+1)==0, (x^2+x y+y^2+3x+y+1)==0}] (* (x,y) = (-1,-1). (-1/3,-1/3) *)
f[-1,1] (* = 0 *)
f[-1/3,-1/3] (* = 16/27 \ne 0 *)
f[1,-1] (* = 0 *)
f[-1,-1] (* = 0 *)
(* Thus Sing(V_{\C}(f)) = {(-1,1), (1,-1), (-1,-1) *)
Expand[ct[x-1, y+1]]  (* = 8x^2+8xy+4y^2 +... *)
Expand[ct[x+1, y-1]]  (* = 4x^4+8xy+8y^2 +... *)
Expand[ct[x-1, y-1]]  (* = 4x^2+4y^2+...*)
(* These are acnodes *)

Factor[3 FrakGt[a,b,c,d,-3] - S1[a,b,c,d]^2 (3 S2[a,b,c,d] - 2 S11[a,b,c,d])] (* = 0 *)

(*---------------------- Proof of Corollary 1.3 -----------------------------*)
q1[a_,b_,c_,d_]:=a^2
q2[a_,b_,c_,d_]:=a b
q3[a_,b_,c_,d_]:=a c 
q4[a_,b_,c_,d_]:=a d 
q5[a_,b_,c_,d_]:=b^2
q6[a_,b_,c_,d_]:=b c 
q7[a_,b_,c_,d_]:=b d 
q8[a_,b_,c_,d_]:=c^2
q9[a_,b_,c_,d_]:=c d 
q10[a_,b_,c_,d_]:=d^2
q[a_,b_,c_,d_]:={q1[a,b,c,d],q2[a,b,c,d],q3[a,b,c,d],q4[a,b,c,d],q5[a,b,c,d],q6[a,b,c,d],q7[a,b,c,d],q8[a,b,c,d],q9[a,b,c,d],q10[a,b,c,d]}
qa1[a_,b_,c_,d_]:=2a 
qa2[a_,b_,c_,d_]:=b 
qa3[a_,b_,c_,d_]:=c 
qa4[a_,b_,c_,d_]:=d 
qa5[a_,b_,c_,d_]:=0
qa6[a_,b_,c_,d_]:=0
qa7[a_,b_,c_,d_]:=0
qa8[a_,b_,c_,d_]:=0
qa9[a_,b_,c_,d_]:=0
qa10[a_,b_,c_,d_]:=0
qa[a_,b_,c_,d_]:={qa1[a,b,c,d],qa2[a,b,c,d],qa3[a,b,c,d],qa4[a,b,c,d],qa5[a,b,c,d],qa6[a,b,c,d],qa7[a,b,c,d],qa8[a,b,c,d],qa9[a,b,c,d],qa10[a,b,c,d]}
qb1[a_,b_,c_,d_]:=0
qb2[a_,b_,c_,d_]:=a 
qb3[a_,b_,c_,d_]:=0
qb4[a_,b_,c_,d_]:=0
qb5[a_,b_,c_,d_]:=2b 
qb6[a_,b_,c_,d_]:=c 
qb7[a_,b_,c_,d_]:=d 
qb8[a_,b_,c_,d_]:=0
qb9[a_,b_,c_,d_]:=0
qb10[a_,b_,c_,d_]:=0
qb[a_,b_,c_,d_]:={qb1[a,b,c,d],qb2[a,b,c,d],qb3[a,b,c,d],qb4[a,b,c,d],qb5[a,b,c,d],qb6[a,b,c,d],qb7[a,b,c,d],qb8[a,b,c,d],qb9[a,b,c,d],qb10[a,b,c,d]}
qc1[a_,b_,c_,d_]:=0
qc2[a_,b_,c_,d_]:=0
qc3[a_,b_,c_,d_]:=a 
qc4[a_,b_,c_,d_]:=0
qc5[a_,b_,c_,d_]:=0
qc6[a_,b_,c_,d_]:=b 
qc7[a_,b_,c_,d_]:=0
qc8[a_,b_,c_,d_]:=2c 
qc9[a_,b_,c_,d_]:=d 
qc10[a_,b_,c_,d_]:=0
qc[a_,b_,c_,d_]:={qc1[a,b,c,d],qc2[a,b,c,d],qc3[a,b,c,d],qc4[a,b,c,d],qc5[a,b,c,d],qc6[a,b,c,d],qc7[a,b,c,d],qc8[a,b,c,d],qc9[a,b,c,d],qc10[a,b,c,d]}
qd1[a_,b_,c_,d_]:=0
qd2[a_,b_,c_,d_]:=0
qd3[a_,b_,c_,d_]:=0
qd4[a_,b_,c_,d_]:=a 
qd5[a_,b_,c_,d_]:=0
qd6[a_,b_,c_,d_]:=0
qd7[a_,b_,c_,d_]:=b 
qd8[a_,b_,c_,d_]:=0
qd9[a_,b_,c_,d_]:=c 
qd10[a_,b_,c_,d_]:=2d 
qd[a_,b_,c_,d_]:={qd1[a,b,c,d],qd2[a,b,c,d],qd3[a,b,c,d],qd4[a,b,c,d],qd5[a,b,c,d],qd6[a,b,c,d],qd7[a,b,c,d],qd8[a,b,c,d],qd9[a,b,c,d],qd10[a,b,c,d]}

(* Zero points of ${\frak g}_t$, $t \ne 1$ *)
AG[t_] := {q[1,1,1,1], q[t,1,1,1], q[1,t,1,1], q[1,1,t,1], q[1,1,1,t], 
      q[1,1,-1,-1],  q[1,-1,1,-1], q[1,-1,-1,1]} 
Factor[NullSpace[AG[t]]] 
(* Base: 
   Qb1[a_,b_,c_,d_,t_] := a^2-b^2-c^2+d^2 + (t+1)(b c-a d) 
   Qb2[a_,b_,c_,d_,t_] := (a-c)(2a+2c-(t+1)b-(t+1)d)
   Qb3[a_,b_,c_,d_,t_] := (a-b)(2a+2b-(t+1)c-(t+1)d) *)

(* Zero points of ${\frak g}_{\infty}$ *)
AGi:= {q[1,1,1,1], q[1,1,-1,-1], q[1,-1,1,-1], q[1,-1,-1,1], 
       q[1,0,0,0], q[0,1,0,0], q[0,0,1,0], q[0,0,0,1]}
NullSpace[AGi]  (* Base: a b-c d, a c-b d, a d-b c *)

(* Zero points of ${\frak p}$ *)
AP := {q[1,1,1,1], q[1,0,0,0], q[0,1,0,0], q[0,0,1,0], q[0,0,0,1], 
      q[2,1,1,1],  q[1,2,1,1], q[1,1,2,1], q[1,1,1,2]} 
NullSpace[AP]  (* Base (a-b)(c-d), (a-c)(b-d) *)

(*================== Section 3.3: ${\Cal P}_{4,4}^{s0+}$ ====================*)
(*--------------------------- Theorem 3.8 -----------------------------------*)
S4[x0_,x1_,x2_,x3_]:=x0^4+x1^4+x2^4+x3^4
T31[x0_,x1_,x2_,x3_]:=x0^3(x1+x2+x3)+x1^3(x0+x2+x3)+x2^3(x0+x1+x3)+x3^3(x0+x1+x2)
S22[x0_,x1_,x2_,x3_]:=x0^2x1^2+x0^2x2^2+x0^2x3^2+x1^2x2^2+x1^2x3^2+x2^2x3^2
T211[x0_,x1_,x2_,x3_]:=x0^2(x1 x2+x1 x3+x2 x3)+x1^2(x0 x2+x0 x3+x2 x3)+x2^2(x0 x1+x0 x3+x1 x3)+x3^2(x0 x1+x0 x2+x1 x2)
U[x0_,x1_,x2_,x3_]:=x0 x1 x2 x3
S2[x0_,x1_,x2_,x3_]:=x0^2+x1^2+x2^2+x3^2
S11[x0_,x1_,x2_,x3_]:=x0 x1+x0 x2+x0 x3+x1 x2+x1 x3+x2 x3
s0[a_,b_,c_,d_] := S4[a, b, c, d] - 4 U[a, b, c, d]
s1[a_,b_,c_,d_] := T31[a, b, c, d] - 12 U[a, b, c, d]
s2[a_,b_,c_,d_] := S22[a, b, c, d] - 6 U[a, b, c, d]
s3[a_,b_,c_,d_] := T211[a, b, c, d] - 12 U[a, b, c, d]
s4[a_,b_,c_,d_] := U[a, b, c, d]
s[a_,b_,c_,d_] := {s0[a,b,c,d], s1[a,b,c,d], s2[a,b,c,d], s3[a,b,c,d]}

FrakFtab[a_,b_,c_,d_,t_] := (1/3)(3 s0[a,b,c,d] - 2(t+1) s1[a,b,c,d] + 2(2t-1) s2[a,b,c,d] + (t^2+3) s3[a,b,c,d])
FrakFtc[a_,b_,c_,d_,t_] := (1/9)(9 s0[a,b,c,d] - 6(t+1) s1[a,b,c,d] + (t^2+2t+19)s2[a,b,c,d] + 2(t^2+5t-8) s3[a,b,c,d])
FrakP[a_,b_,c_,d_] := s2[a,b,c,d] - s3[a,b,c,d]
FrakQ1[a_,b_,c_,d_] := s1[a,b,c,d] - 2 s2[a,b,c,d]
FrakQ2[a_,b_,c_,d_] := s3[a,b,c,d]

DiscC1[p_,q_,r_] := -9p^2 + 12(p+q+r) + 8
DiscC4[p_,q_,r_] := - p^2 + 4 q - 8 
DiscP3[p_,q_,r_] := 2p+q+r+1
DiscP4[p_,q_,r_] := 2p+q+2

Expand[FrakQ1[a,b,c,d] - (a b(a-b)^2 + a c(a-c)^2 + a d(a-d)^2 + b c(b-c)^2 + b d(b-d)^2 + c d(c-d)^2)]
Expand[FrakQ2[a,b,c,d] - (a b(c-d)^2 + a c(b-d)^2 + a d(b-c)^2 + b c(a-d)^2 + b d(a-c)^2 + c d(a-b)^2)]

Factor[FrakFtab[t,1,1,1,t]]
Factor[FrakFtab[0,0,1,1,t]]
Factor[FrakFtc[t,1,1,1,t]]
Factor[FrakFtc[0, 0, (t+1+Sqrt[t^2+2t-35])/6, 1, t]]
Factor[FrakFtc[0, 0, u, 1, (3u^2-u+3)/u]]
Factor[FrakP[x,1,1,1]] (* = 0 *)
Factor[FrakP[x,x,1,1]] (* = (x-1)^4 *)
Factor[FrakP[0,0,0,1]] (* = 0 *)
Factor[FrakQ1[1,1,1,0]]
Factor[FrakQ1[1,1,0,0]]
Factor[FrakQ1[1,0,0,0]]
Factor[FrakQ2[x,1,0,0]]
Factor[FrakQ2[1,0,0,0]]

(* Imformation relating $X_{4,4}^{s0+}$ *)
g3[x0_,x1_,x2_,x3_] := (x1+x3)^2 - (x2 + 2 x3) (x0 + 2 x2)
g4[x0_,x1_,x2_,x3_] := (x1 - 2 x3)^2 - (x0 - x3)^2 + (x0 - 2x2 + x3)^2
Factor[g3[s0[0,a,b,1], s1[0,a,b,1], s2[0,a,b,1], s3[0,a,b,1]]] (* = 0 *)
Factor[g3[s0[a,b,c,d],s1[a,b,c,d],s2[a,b,c,d],s3[a,b,c,d]]]
(* = 4 a b c d (3S2[a,b,c,d]-2S11[a,b,c,d])^2 *)
Factor[g4[s0[0,a,b,c], s1[0,a,b,c], s2[0,a,b,c], s3[0,a,b,c]]]
(* = -3(a-b)^2(a-c)^2(b-c)^2(a+b+c)^2 \leq 0 *)

*--------------------------- Lemma 3.11(1) ----------------------------------*)
(* $C_1^+$ = \big\{ s[t,1,1,1] \big| t \geq 0 \big\}$ *) 
FC1a[x0_,x1_,x2_,x3_] := x1^2 - 2x1 x2 - 3x0 x2 + 3x2^2
FC1b[x0_,x1_,x2_,x3_] := x2 - x3
Expand[FC1a[s0[t,1,1,1], s1[t,1,1,1], s2[t,1,1,1], s3[t,1,1,1]]]
Expand[FC1b[s0[t,1,1,1], s1[t,1,1,1], s2[t,1,1,1], s3[t,1,1,1]]]
ParametricPlot3D[{s1[t,1,1,1]/s0[t,1,1,1], s2[t,1,1,1]/s0[t,1,1,1], s3[t,1,1,1]/s0[t,1,1,1]}, {t,0,10}]

(*-------------------------- Lemma 3.11(2) ----------------------------------*)
(* $C_3$ = \big\{ s[0,t,1,1] \big| t \geq 0 \big\}$ *) 
FC3a[x0_,x1_,x2_,x3_] := (x1+x3)^2 - (x2 + 2 x3) (x0 + 2 x2) (* = g3[] *)
FC3b[x0_,x1_,x2_,x3_] := (x1 - 2 x3)^2 - (x0 - x3)^2 + (x0 - 2x2 + x3)^2 (* = g4[] *)
Expand[FC3a[s0[0,t,1,1], s1[0,t,1,1], s2[0,t,1,1], s3[0,t,1,1]]]
Expand[FC3b[s0[0,t,1,1], s1[0,t,1,1], s2[0,t,1,1], s3[0,t,1,1]]]
ParametricPlot3D[{s1[0,t,1,1]/s0[0,t,1,1], s2[0,t,1,1]/s0[0,t,1,1], s3[0,t,1,1]/s0[0,t,1,1]}, {t,0,10}]

(*-------------------------- Lemma 3.11(4) ----------------------------------*)
(* $C_4$ = \big\{ s[0,0,t,1] \big| t \geq 0 \big\}$ *) 
FC4a[x0_,x1_,x2_,x3_] := x1^2 - 2 x2^2 - x0 x2
FC4b[x0_,x1_,x2_,x3_] := x3
Expand[FC4a[s0[0,0,t,1], s1[0,0,t,1], s2[0,0,t,1], s3[0,0,t,1]]]
Expand[FC4b[s0[0,0,t,1], s1[0,0,t,1], s2[0,0,t,1], s3[0,0,t,1]]]
ParametricPlot3D[{s1[0,0,t,1]/s0[0,0,t,1], s2[0,0,t,1]/s0[0,0,t,1], s3[0,0,t,1]/s0[0,0,t,1]}, {t,0,10}]
ParametricPlot[{s1[0,0,t,1]/s0[0,0,t,1], s2[0,0,t,1]/s0[0,0,t,1]}, {t,0,10}]

(*---------------------------- Lemma 3.11 -----------------------------------*)
(* $C_1^+$, $C_2$, $C_3$ and $C_4$ *)
(* $C_2$ = \big\{ s[t,t,1,1] \big| t \geq 0 \big\}$ *) 
Show[
  ParametricPlot3D[{s1[t,1,1,1]/s0[t,1,1,1], s2[t,1,1,1]/s0[t,1,1,1], 
        s3[t,1,1,1]/s0[t,1,1,1]}, {t,0,10}, 
        PlotRange -> {{-0.1,2.1},{-0.1,1.1},{-0.1,1.1}}], 
  ParametricPlot3D[{s1[t,t,1,1]/s0[t,t,1,1], s2[t,t,1,1]/s0[t,t,1,1], 
        s3[t,t,1,1]/s0[t,t,1,1]}, {t,0,10}, 
        PlotRange -> {{-0.1,2.1},{-0.1,1.1},{-0.1,1.1}}], 
  ParametricPlot3D[{s1[0,t,1,1]/s0[0,t,1,1], s2[0,t,1,1]/s0[0,t,1,1], 
        s3[0,t,1,1]/s0[0,t,1,1]}, {t,0,10}, 
        PlotRange -> {{-0.1,2.1},{-0.1,1.1},{-0.1,1.1}}], 
  ParametricPlot3D[{s1[0,0,t,1]/s0[0,0,t,1], s2[0,0,t,1]/s0[0,0,t,1], 
        s3[0,0,t,1]/s0[0,0,t,1]}, {t,0,10},
        PlotRange -> {{-0.1,2.1},{-0.1,1.1},{-0.1,1.1}}]]

(*-------------------------- After Lemma 3.11 -------------------------------*)
(* ${\frak f}_5^{ab} = {\frak f}_5^c$. *)
Factor[FrakFtab[a,b,c,d,5] - FrakFtc[a,b,c,d,5]]
(* ${\frak f}_{\infty}^c := s_2 + 2 s_3$. *)
FrakFi[a_,b_,c_,d_,t_] := s2[a,b,c,d] + 2 s3[a,b,c,d]
(* ${\frak f}_{\infty}^c = {\frak p} + 3 {\frak q}_2$ *)
Factor[FrakFi[a,b,c,d,t] - FrakP[a,b,c,d] - 3 FrakQ2[a,b,c,d]]
(* ${\frak h}_u^c$ *)
FrakHuc[a_,b_,c_,d_,u_] := 3u^2 s0[a,b,c,d] - 6u(u^2+1) s1[a,b,c,d] + 3(u^4+4u^2+1) s2[a,b,c,d] + 2(3u^4+3u^3+2u^2+3u+3) s3[a,b,c,d]
(* $t = (3u^2-u+3)/u$, then 
   $\displaystyle {\frak h}_u^c = 3u^2 {\frak f}_t^c$. *)
Expand[FrakHuc[a,b,c,d,u] - 3u^2 FrakFtc[a,b,c,d,(3u^2-u+3)/u]]
(* ${\frak h}_u^c(0$, $0$, $u$, $1) = 0$. *)
Expand[FrakHuc[0,0,u,1,u]]

(*---------------------------- Lemma 3.12 -----------------------------------*)
S4[a_,b_,c_,d_]:=a^4+b^4+c^4+d^4
T31[a_,b_,c_,d_]:=a^3(b+c+d)+b^3(a+c+d)+c^3(a+b+d)+d^3(a+b+c)
S22[a_,b_,c_,d_]:=a^2b^2+a^2c^2+a^2d^2+b^2c^2+b^2d^2+c^2d^2
T211[a_,b_,c_,d_]:=a^2(b c+b d+c d)+b^2(a c+a d+c d)+c^2(a b+a d+b d)+d^2(a b+a c+b c)
U[a_,b_,c_,d_]:=a b c d
s0[a_,b_,c_,d_] := S4[a,b,c,d] - 4 U[a,b,c,d]
s1[a_,b_,c_,d_] := T31[a,b,c,d] - 12 U[a,b,c,d]
s2[a_,b_,c_,d_] := S22[a,b,c,d] - 6 U[a,b,c,d]
s3[a_,b_,c_,d_] := T211[a,b,c,d] - 12 U[a,b,c,d]
s[a_,b_,c_,d_] := {s0[a,b,c,d], s1[a,b,c,d], s2[a,b,c,d], s3[a,b,c,d]}
sa0[a_,b_,c_,d_] := 4 (a^3 - b c d)
sa1[a_,b_,c_,d_] := 3 a^2 b + b^3 + 3 a^2 c + c^3 + 3 a^2 d - 12 b c d + d^3
sa2[a_,b_,c_,d_] := 2 (a b^2 + a c^2 - 3 b c d + a d^2)
sa3[a_,b_,c_,d_] := 2 a b c + b^2 c + b c^2 + 2 a b d + b^2 d + 2 a c d - 12 b c d + 
 c^2 d + b d^2 + c d^2
sa[a_,b_,c_,d_] := {sa0[a,b,c,d], sa1[a,b,c,d], sa2[a,b,c,d], sa3[a,b,c,d]}
saa0[a_,b_,c_,d_] := 12a^2
saa1[a_,b_,c_,d_] := 6 a (b + c + d)
saa2[a_,b_,c_,d_] := 2 (b^2 + c^2 + d^2)
saa3[a_,b_,c_,d_] := 2 (b c + b d + c d)
saa[a_,b_,c_,d_] := {saa0[a,b,c,d], saa1[a,b,c,d], saa2[a,b,c,d], saa3[a,b,c,d]}
saaa0[a_,b_,c_,d_] := 24a
saaa1[a_,b_,c_,d_] := 6 (b + c + d)
saaa2[a_,b_,c_,d_] := 0
saaa3[a_,b_,c_,d_] := 0
saaa[a_,b_,c_,d_] := {saaa0[a,b,c,d], saaa1[a,b,c,d], saaa2[a,b,c,d], saaa3[a,b,c,d]}

Factor[FrakFtab[0,x,1,1,t] - 
  (1/3) (x(x+2) ((t - 2(x-1)^2/(x+2))^2 + x(16-x)(x-1)^2/(x+2)^2))]
Expand[FrakFtab[0,x,1,1,t] - 
  (1/3) (x (18(25-t)^2 + (t^2+120(5-t)+1575)(x-16) + (4(5-t)+120)(x-16)^2 + 3(x-16)^3))]
Expand[FrakFtab[x,1,1,1,t] - (x-t)^2 (x-1)^2]
Expand[FrakFtab[0,0,x,1,t] - (1/3)(x-1)^2(3(x-(t-2)/3)^2 + (1/3)(5-t)(1+t))]
Expand[FrakFtc[x,1,1,1,t] - (x-t)^2 (x-1)^2]
Factor[FrakFtc[0,x,1,1,t] - (1/9)(2x+1)^2((t-(x-1)^2(6x+5)/(2x+1)^2)^2 + 24x(x-1)^2(x+2)(3x+2)/(2x+1)^4)]
Expand[FrakFtc[0,0,x,1,t] - (1/9)(3x^2 - (t+1)x + 3)^2]
Expand[FrakHuc[0,0,x,1,u] - 3(x-u)^2(u x-1)^2]
Expand[FrakQ1[x,1,1,1] - 3x(x-1)^2]
Expand[FrakQ1[0,x,1,1] - 2x(x-1)^2]
Expand[FrakQ1[0,0,x,1] - x(x-1)^2]
Expand[FrakQ2[x,1,1,1] - 3(x-1)^2]
Expand[FrakQ2[0,x,1,1] - x(x+2)]
Expand[FrakQ2[0,0,x,1]]

(*-------------------------- Lemma 3.12(1) ---------------------------------*)
A1[t_] := {s[t,1,1,1], sa[t,1,1,1], s[0,0,1,1]}
(* = {{(t-1)^2(t^2+2t+3), 3(t-1)^2(t+2), 3(t-1)^2, 3(t-1)^2}, 
     {4(t^3-1), 9(t^2-1), 6(t-1), 6(t-1)}, {2,2,1,0}} *)
Factor[NullSpace[A1[t]]] 
Factor[(t^2+3){3/(3+t^2),-((2(1+t))/(3+t^2)),(2(2t-1))/(3+t^2),1}.s[a,b,c,d] - 
  3 FrakFtab[a,b,c,d,t]]  (* = 0 *)
Factor[Det[{{1,0,0,0},s[t,1,1,1], sa[t,1,1,1], s[0,0,1,1]}]] (* = 9(t-1)^4 *)

(*-------------------------- Lemma 3.12(2) ---------------------------------*)
Factor[FrakFtab[x,x,1,1,1]]
A2 := {saaa[1,1,1,1], s[0,0,1,1], sa[0,0,1,1]}
(* = {{24, 18, 0, 0}, {2, 2, 1, 0}, {0, 2, 0, 2}} *)
NullSpace[A2]  

(*-------------------------- Lemma 3.12(3) ---------------------------------*)
tu[u] := (3u^2-u+3)/u
Factor[FrakHuc[a,b,c,d,u] - 3u^2 FrakFtc[a,b,c,d,tu[u]]] (* = 0 *)

A3[u_] := {s[(3u^2-u+3)/u ,1,1,1], sa[(3u^2-u+3)/u ,1,1,1], s[0,0,u,1]}
(* = {{(3u^2-2u+3)^2(9u^4+20u^2+9)/u^4, 3(3u^2-2u+3)^2(3u^2+u+3))/u^3, 
          3(3u^2-2u+3)^2/u^2, 3(3u^2-2u+3)^2/u^2}, 
     {4(3u^2-2u+3)(9u^4-3u^3+19u^2-3u+9)/u^3, 
        27(u^2+1)(3u^2-2u+3)/u^2, 6(3u^2-2u+3)/u, 6(3u^2-2u+3)/u}, 
     {u^4+1, u(u^2+1), u^2, 0}} *)
Expand[A3[u] - {
  {(tu[u]-1)^2(tu[u]^2+2tu[u]+3), 3(tu[u]-1)^2(tu[u]+2), 
       3(tu[u]-1)^2, 3(tu[u]-1)^2}, 
  {4(tu[u]^3-1), 9(tu[u]^2-1), 6(tu[u]-1), 6(tu[u]-1)}, 
  {u^4+1, u(u^2+1), u^2, 0}}]

Factor[NullSpace[A3[u]]] 
Factor[ ( 6 (3+3u+2u^2+3u^3+3u^4)/(u^2)) {
   (3u^2)/(2(3+3u+2u^2+3u^3+3u^4)), 
   -((3u(1+ u^2))/(3+3u+2u^2+3u^3+3u^4)), 
   (3(1+4u^2+u^4))/(2(3+3u+2u^2+3u^3+3u^4)), 1}.s[a,b,c,d] - 
   9 FrakFtc[a,b,c,d,(3u^2-u+ 3)/u]]  (* = 0 *)
Factor[Det[{{1,0,0,0},s[(3u^2-u+3)/u ,1,1,1], sa[(3u^2-u+3)/u ,1,1,1], s[0,0,u,1]}]]
(* = 9(3u^2-2u+3)^4/u^2 *)

(*-------------------------- Lemma 3.12(5) ---------------------------------*)
FrakQ1[a_,b_,c_,d_] := s1[a,b,c,d] - 2 s2[a,b,c,d]
A5 := {s[0,1,1,1], s[0,0,1,1], s[0,0,0,1]}
(* = {{3,6,3,3}, {2,2,1,0}, {1,0,0,0}} *)
NullSpace[A5]   (* ={{0,-1,2,0}} *)

(*-------------------------- Lemma 3.12(6) ---------------------------------*)
FrakQ2[a_,b_,c_,d_] := s3[a,b,c,d]
Factor[FrakQ2[a,b,0,0]] (* = 0 *)
A6 := {s[0,0,0,1], s[0,0,1,1], s[0,0,1,2]}
(* = {{1,0,0,0}, {2,2,1,0}, {17,10,4,0}} *)
NullSpace[A6]  (* = {{0,0,0,1}} *)

(*---------------------------- Lemma 3.16 -----------------------------------*)
(* Discriminants in homogeneous form *)
DiscC1h[p0_,p1_,p2_,p3_] := 8p0^2 - 9 p1^2 + 12 p0 p1 + 12 p0 p2 + 12 p0 p3
DiscC4h[p0_,p1_,p2_,p3_] := -8 p0^2 - p1^2 + 4 p0 p2
DiscP3h[p0_,p1_,p2_,p3_] := p0 + 2p1 + p2+ p3
DiscP4h[p0_,p1_,p2_,p3_] := 2p0 + 2p1 + p2
DiscP5h[p0_,p1_,p2_,p3_] := p0

FrakGt[a,b,c,d,t] := (1/3)(3 s0[a,b,c,d] - 2(t+1) (s1[a,b,c,d] - s3[a,b,c,d]) + (t^2+2t-1) s2[a,b,c,d])
FrakP[a_,b_,c_,d_] := s2[a,b,c,d] - s3[a,b,c,d]
(* $(1/3){\frak f}_t + \alpha {\frak p} = s_0 + (-2(t+1)/3) s_1 + ((t^2+2t-1)/3 + \alpha) s_2 + (2(t+1)/3 - \alpha) s_3 *)
Factor[DiscC1h[1, -2(t+1)/3, (t^2+2t-1)/3 + alpha,  2(t+1)/3 - alpha]]  (* = 0 *)

(* $f = (1/3u^3){\frak h}_u^c + v {\frak q}_2 
      = s0 - (2(u^2+1)/u) s1 + ((u^4+4u^2+1)/u^2) s2 + (2(3u^4+3u^3+2u^2+3u+3)/(3u^2) + v) s3$ *) 
Eliminate[{p1==-2(u^2+1)/u, p2==(u^4+4u^2+1)/u^2, p3==2(3u^4+3u^3+2u^2+3u+3)/(3u^2) + v}, 
{u,v}]
Factor[DiscC4h[1, -2(u^2+1)/u, (u^4+4u^2+1)/u^2, 2(3u^4+3u^3+2u^2+3u+3)/(3u^2) + v]]

(*----------------------- Proof of Proposition 1.7(2) -----------------------*)
F[x_,y_,z_,t_] := 3 FrakFtab[x, y, z-x-y, -z, t]
f[x_,y_,t_] := F[x,y,1,t]
Factor[f[x,0,t]] (* = 8(t+1)(x^2-x+1)^2 > 0 *)
Factor[f[0,x,t]] (* = 8(t+1)(x^2-x+1)^2 > 0 *)
Factor[F[1,0,z,t]] (* = 8(t+1)(z^2-z+1)^2 > 0 *)
Factor[F[0,1,z,t]] (* = 8(t+1)(z^2-z+1)^2 > 0 *)
Factor[f[-1,1,t]] (* = -16(t-1)^2 < 0 *)
Factor[f[1,-1,t]] (* = -16(t-1)^2 < 0 *)
Factor[f[1,1,t]] (* = -16(t-1)^2 < 0 *)
Factor[3 FrakFtab[1,0,z-1-0, -z, t]] (*= 8(1+t)(z^2-z+1)^2 *)

(*----------------------- Proof of Proposition 1.7(3) -----------------------*)
G[x_,y_,z_,t_] := 9 FrakFtc[x, y, z-x-y, -z, t]
g[x_,y_,t_] := G[x,y,1,t]
Factor[g[x,0,t]] (* = (t+7)^2(x^2-x+1)^2 *)
Factor[g[0,x,t]] (* = (t+7)^2(x^2-x+1)^2 *)
Factor[G[1,0,z,t]] (* = (t+7)^2(z^2-z+1)^2 *)
Factor[G[0,1,z,t]] (* = (t+7)^2(z^2-z+1)^2 *)
Factor[g[1,1,t]] (* = -32(t^2+2t-11) < 0 *)
Factor[g[1,-1,t]] (* = -32(t^2+2t-11) < 0 *)
Factor[g[-1,1,t]] (* = -32(t^2+2t-11) < 0 *)

(*--------------------- Proof of Proposition 1.7(2-ii) ----------------------*)
Factor[FrakFtab[x,y,1,1,1] - (1/3)(x-y)^2(3x^2+2x y+3y^2-8x-8y+8)]

(*----------------------- Proof of Proposition 1.5 --------------------------*)
f1[a_,b_,c_,d_]:=a^4
f2[a_,b_,c_,d_]:=a^3b 
f3[a_,b_,c_,d_]:=a^3c 
f4[a_,b_,c_,d_]:=a^3d 
f5[a_,b_,c_,d_]:=a^2b^2
f6[a_,b_,c_,d_]:=a^2b c 
f7[a_,b_,c_,d_]:=a^2b d 
f8[a_,b_,c_,d_]:=a^2c^2
f9[a_,b_,c_,d_]:=a^2c d 
f10[a_,b_,c_,d_]:=a^2d^2
f11[a_,b_,c_,d_]:=a b^3
f12[a_,b_,c_,d_]:=a b^2c 
f13[a_,b_,c_,d_]:=a b^2d 
f14[a_,b_,c_,d_]:=a b c^2
f15[a_,b_,c_,d_]:=a b c d 
f16[a_,b_,c_,d_]:=a b d^2
f17[a_,b_,c_,d_]:=a c^3
f18[a_,b_,c_,d_]:=a c^2d 
f19[a_,b_,c_,d_]:=a c d^2
f20[a_,b_,c_,d_]:=a d^3
f21[a_,b_,c_,d_]:=b^4
f22[a_,b_,c_,d_]:=b^3c 
f23[a_,b_,c_,d_]:=b^3d 
f24[a_,b_,c_,d_]:=b^2c^2
f25[a_,b_,c_,d_]:=b^2c d 
f26[a_,b_,c_,d_]:=b^2d^2
f27[a_,b_,c_,d_]:=b c^3
f28[a_,b_,c_,d_]:=b c^2d 
f29[a_,b_,c_,d_]:=b c d^2
f30[a_,b_,c_,d_]:=b d^3
f31[a_,b_,c_,d_]:=c^4
f32[a_,b_,c_,d_]:=c^3d 
f33[a_,b_,c_,d_]:=c^2d^2
f34[a_,b_,c_,d_]:=c d^3
f35[a_,b_,c_,d_]:=d^4
f[a_,b_,c_,d_]:={f1[a,b,c,d],f2[a,b,c,d],f3[a,b,c,d],f4[a,b,c,d],f5[a,b,c,d],f6[a,b,c,d],f7[a,b,c,d],f8[a,b,c,d],f9[a,b,c,d],f10[a,b,c,d],f11[a,b,c,d],f12[a,b,c,d],f13[a,b,c,d],f14[a,b,c,d],f15[a,b,c,d],f16[a,b,c,d],f17[a,b,c,d],f18[a,b,c,d],f19[a,b,c,d],f20[a,b,c,d],f21[a,b,c,d],f22[a,b,c,d],f23[a,b,c,d],f24[a,b,c,d],f25[a,b,c,d],f26[a,b,c,d],f27[a,b,c,d],f28[a,b,c,d],f29[a,b,c,d],f30[a,b,c,d],f31[a,b,c,d],f32[a,b,c,d],f33[a,b,c,d],f34[a,b,c,d],f35[a,b,c,d]}

(* If $\{frak f}_t^{ab}(a^2,b^2,c^2,d^2) = \sum f_i(a,b,c,d)^2$ or 
   ${\frak f}_t^c(a^2,b^2,c^2,d^2) = \sum f_i(a,b,c,d)^2$, 
   $f_i$ (a,b,c,d) must has the following 35 zeros: *)

Factor[Det[{f[1,1,-1,-1], f[1,1,1,s], 
   f[-s,1,1,1], f[1,-s,1,1], f[1,1,-s,1], f[1,1,1,-s], 
   f[s,-1,1,1], f[s,1,-1,1], f[s,1,1,-1], f[-1,s,1,1], 
   f[1,s,-1,1], f[1,s,1,-1], f[-1,1,s,1], f[1,-1,s,1], 
   f[1,1,s,-1], f[-1,1,1,s], f[1,-1,1,s], f[1,1,-1,s],
   f[s,1,-1,-1], f[s,-1,1,-1], f[s,-1,-1,1], f[-1,s,1,-1], 
   f[-1,s,-1,1], f[1,s,-1,-1], f[-1,-1,s,1], f[1,-1,s,-1], 
   f[-1,1,s,-1], f[1,-1,-1,s], f[-1,1,-1,s], f[-1,-1,1,s],
   f[v,1,0,0], f[v,0,-1,0], f[v,0,0,-1], f[0,v,1,0], f[0,v,0,1]}]]
(* = 549755813888 s^(13) (s^2-1)^(23) (s^2+3)^6 v^6 (1+s^2-2v^2)(-2+v^2+s^2v^2)(1+v^2+s^2v^2-3v^4) *)

(*----------------------- Proof of Proposition 1.6 --------------------------*)

f1[a_,b_,c_,d_]:=a^4
f2[a_,b_,c_,d_]:=a^3b 
f3[a_,b_,c_,d_]:=a^3c 
f4[a_,b_,c_,d_]:=a^3d 
f5[a_,b_,c_,d_]:=a^2b^2
f6[a_,b_,c_,d_]:=a^2b c 
f7[a_,b_,c_,d_]:=a^2b d 
f8[a_,b_,c_,d_]:=a^2c^2
f9[a_,b_,c_,d_]:=a^2c d 
f10[a_,b_,c_,d_]:=a^2d^2
f11[a_,b_,c_,d_]:=a b^3
f12[a_,b_,c_,d_]:=a b^2c 
f13[a_,b_,c_,d_]:=a b^2d 
f14[a_,b_,c_,d_]:=a b c^2
f15[a_,b_,c_,d_]:=a b c d 
f16[a_,b_,c_,d_]:=a b d^2
f17[a_,b_,c_,d_]:=a c^3
f18[a_,b_,c_,d_]:=a c^2d 
f19[a_,b_,c_,d_]:=a c d^2
f20[a_,b_,c_,d_]:=a d^3
f21[a_,b_,c_,d_]:=b^4
f22[a_,b_,c_,d_]:=b^3c 
f23[a_,b_,c_,d_]:=b^3d 
f24[a_,b_,c_,d_]:=b^2c^2
f25[a_,b_,c_,d_]:=b^2c d 
f26[a_,b_,c_,d_]:=b^2d^2
f27[a_,b_,c_,d_]:=b c^3
f28[a_,b_,c_,d_]:=b c^2d 
f29[a_,b_,c_,d_]:=b c d^2
f30[a_,b_,c_,d_]:=b d^3
f31[a_,b_,c_,d_]:=c^4
f32[a_,b_,c_,d_]:=c^3d 
f33[a_,b_,c_,d_]:=c^2d^2
f34[a_,b_,c_,d_]:=c d^3
f35[a_,b_,c_,d_]:=d^4
f[a_,b_,c_,d_]:={f1[a,b,c,d],f2[a,b,c,d],f3[a,b,c,d],f4[a,b,c,d],f5[a,b,c,d],f6[a,b,c,d],f7[a,b,c,d],f8[a,b,c,d],f9[a,b,c,d],f10[a,b,c,d],f11[a,b,c,d],f12[a,b,c,d],f13[a,b,c,d],f14[a,b,c,d],f15[a,b,c,d],f16[a,b,c,d],f17[a,b,c,d],f18[a,b,c,d],f19[a,b,c,d],f20[a,b,c,d],f21[a,b,c,d],f22[a,b,c,d],f23[a,b,c,d],f24[a,b,c,d],f25[a,b,c,d],f26[a,b,c,d],f27[a,b,c,d],f28[a,b,c,d],f29[a,b,c,d],f30[a,b,c,d],f31[a,b,c,d],f32[a,b,c,d],f33[a,b,c,d],f34[a,b,c,d],f35[a,b,c,d]}
fa1[a_,b_,c_,d_]:=4a^3
fa2[a_,b_,c_,d_]:=3a^2b 
fa3[a_,b_,c_,d_]:=3a^2c 
fa4[a_,b_,c_,d_]:=3a^2d 
fa5[a_,b_,c_,d_]:=2a b^2
fa6[a_,b_,c_,d_]:=2a b c 
fa7[a_,b_,c_,d_]:=2a b d 
fa8[a_,b_,c_,d_]:=2a c^2
fa9[a_,b_,c_,d_]:=2a c d 
fa10[a_,b_,c_,d_]:=2a d^2
fa11[a_,b_,c_,d_]:=b^3
fa12[a_,b_,c_,d_]:=b^2c 
fa13[a_,b_,c_,d_]:=b^2d 
fa14[a_,b_,c_,d_]:=b c^2
fa15[a_,b_,c_,d_]:=b c d 
fa16[a_,b_,c_,d_]:=b d^2
fa17[a_,b_,c_,d_]:=c^3
fa18[a_,b_,c_,d_]:=c^2d 
fa19[a_,b_,c_,d_]:=c d^2
fa20[a_,b_,c_,d_]:=d^3
fa21[a_,b_,c_,d_]:=0
fa22[a_,b_,c_,d_]:=0
fa23[a_,b_,c_,d_]:=0
fa24[a_,b_,c_,d_]:=0
fa25[a_,b_,c_,d_]:=0
fa26[a_,b_,c_,d_]:=0
fa27[a_,b_,c_,d_]:=0
fa28[a_,b_,c_,d_]:=0
fa29[a_,b_,c_,d_]:=0
fa30[a_,b_,c_,d_]:=0
fa31[a_,b_,c_,d_]:=0
fa32[a_,b_,c_,d_]:=0
fa33[a_,b_,c_,d_]:=0
fa34[a_,b_,c_,d_]:=0
fa35[a_,b_,c_,d_]:=0
fa[a_,b_,c_,d_]:={fa1[a,b,c,d],fa2[a,b,c,d],fa3[a,b,c,d],fa4[a,b,c,d],fa5[a,b,c,d],fa6[a,b,c,d],fa7[a,b,c,d],fa8[a,b,c,d],fa9[a,b,c,d],fa10[a,b,c,d],fa11[a,b,c,d],fa12[a,b,c,d],fa13[a,b,c,d],fa14[a,b,c,d],fa15[a,b,c,d],fa16[a,b,c,d],fa17[a,b,c,d],fa18[a,b,c,d],fa19[a,b,c,d],fa20[a,b,c,d],fa21[a,b,c,d],fa22[a,b,c,d],fa23[a,b,c,d],fa24[a,b,c,d],fa25[a,b,c,d],fa26[a,b,c,d],fa27[a,b,c,d],fa28[a,b,c,d],fa29[a,b,c,d],fa30[a,b,c,d],fa31[a,b,c,d],fa32[a,b,c,d],fa33[a,b,c,d],fa34[a,b,c,d],fa35[a,b,c,d]}
fb1[a_,b_,c_,d_]:=0
fb2[a_,b_,c_,d_]:=a^3
fb3[a_,b_,c_,d_]:=0
fb4[a_,b_,c_,d_]:=0
fb5[a_,b_,c_,d_]:=2a^2b 
fb6[a_,b_,c_,d_]:=a^2c 
fb7[a_,b_,c_,d_]:=a^2d 
fb8[a_,b_,c_,d_]:=0
fb9[a_,b_,c_,d_]:=0
fb10[a_,b_,c_,d_]:=0
fb11[a_,b_,c_,d_]:=3a b^2
fb12[a_,b_,c_,d_]:=2a b c 
fb13[a_,b_,c_,d_]:=2a b d 
fb14[a_,b_,c_,d_]:=a c^2
fb15[a_,b_,c_,d_]:=a c d 
fb16[a_,b_,c_,d_]:=a d^2
fb17[a_,b_,c_,d_]:=0
fb18[a_,b_,c_,d_]:=0
fb19[a_,b_,c_,d_]:=0
fb20[a_,b_,c_,d_]:=0
fb21[a_,b_,c_,d_]:=4b^3
fb22[a_,b_,c_,d_]:=3b^2c 
fb23[a_,b_,c_,d_]:=3b^2d 
fb24[a_,b_,c_,d_]:=2b c^2
fb25[a_,b_,c_,d_]:=2b c d 
fb26[a_,b_,c_,d_]:=2b d^2
fb27[a_,b_,c_,d_]:=c^3
fb28[a_,b_,c_,d_]:=c^2d 
fb29[a_,b_,c_,d_]:=c d^2
fb30[a_,b_,c_,d_]:=d^3
fb31[a_,b_,c_,d_]:=0
fb32[a_,b_,c_,d_]:=0
fb33[a_,b_,c_,d_]:=0
fb34[a_,b_,c_,d_]:=0
fb35[a_,b_,c_,d_]:=0
fb[a_,b_,c_,d_]:={fb1[a,b,c,d],fb2[a,b,c,d],fb3[a,b,c,d],fb4[a,b,c,d],fb5[a,b,c,d],fb6[a,b,c,d],fb7[a,b,c,d],fb8[a,b,c,d],fb9[a,b,c,d],fb10[a,b,c,d],fb11[a,b,c,d],fb12[a,b,c,d],fb13[a,b,c,d],fb14[a,b,c,d],fb15[a,b,c,d],fb16[a,b,c,d],fb17[a,b,c,d],fb18[a,b,c,d],fb19[a,b,c,d],fb20[a,b,c,d],fb21[a,b,c,d],fb22[a,b,c,d],fb23[a,b,c,d],fb24[a,b,c,d],fb25[a,b,c,d],fb26[a,b,c,d],fb27[a,b,c,d],fb28[a,b,c,d],fb29[a,b,c,d],fb30[a,b,c,d],fb31[a,b,c,d],fb32[a,b,c,d],fb33[a,b,c,d],fb34[a,b,c,d],fb35[a,b,c,d]}
fc1[a_,b_,c_,d_]:=0
fc2[a_,b_,c_,d_]:=0
fc3[a_,b_,c_,d_]:=a^3
fc4[a_,b_,c_,d_]:=0
fc5[a_,b_,c_,d_]:=0
fc6[a_,b_,c_,d_]:=a^2b 
fc7[a_,b_,c_,d_]:=0
fc8[a_,b_,c_,d_]:=2a^2c 
fc9[a_,b_,c_,d_]:=a^2d 
fc10[a_,b_,c_,d_]:=0
fc11[a_,b_,c_,d_]:=0
fc12[a_,b_,c_,d_]:=a b^2
fc13[a_,b_,c_,d_]:=0
fc14[a_,b_,c_,d_]:=2a b c 
fc15[a_,b_,c_,d_]:=a b d 
fc16[a_,b_,c_,d_]:=0
fc17[a_,b_,c_,d_]:=3a c^2
fc18[a_,b_,c_,d_]:=2a c d 
fc19[a_,b_,c_,d_]:=a d^2
fc20[a_,b_,c_,d_]:=0
fc21[a_,b_,c_,d_]:=0
fc22[a_,b_,c_,d_]:=b^3
fc23[a_,b_,c_,d_]:=0
fc24[a_,b_,c_,d_]:=2b^2c 
fc25[a_,b_,c_,d_]:=b^2d 
fc26[a_,b_,c_,d_]:=0
fc27[a_,b_,c_,d_]:=3b c^2
fc28[a_,b_,c_,d_]:=2b c d 
fc29[a_,b_,c_,d_]:=b d^2
fc30[a_,b_,c_,d_]:=0
fc31[a_,b_,c_,d_]:=4c^3
fc32[a_,b_,c_,d_]:=3c^2d 
fc33[a_,b_,c_,d_]:=2c d^2
fc34[a_,b_,c_,d_]:=d^3
fc35[a_,b_,c_,d_]:=0
fc[a_,b_,c_,d_]:={fc1[a,b,c,d],fc2[a,b,c,d],fc3[a,b,c,d],fc4[a,b,c,d],fc5[a,b,c,d],fc6[a,b,c,d],fc7[a,b,c,d],fc8[a,b,c,d],fc9[a,b,c,d],fc10[a,b,c,d],fc11[a,b,c,d],fc12[a,b,c,d],fc13[a,b,c,d],fc14[a,b,c,d],fc15[a,b,c,d],fc16[a,b,c,d],fc17[a,b,c,d],fc18[a,b,c,d],fc19[a,b,c,d],fc20[a,b,c,d],fc21[a,b,c,d],fc22[a,b,c,d],fc23[a,b,c,d],fc24[a,b,c,d],fc25[a,b,c,d],fc26[a,b,c,d],fc27[a,b,c,d],fc28[a,b,c,d],fc29[a,b,c,d],fc30[a,b,c,d],fc31[a,b,c,d],fc32[a,b,c,d],fc33[a,b,c,d],fc34[a,b,c,d],fc35[a,b,c,d]}
fd1[a_,b_,c_,d_]:=0
fd2[a_,b_,c_,d_]:=0
fd3[a_,b_,c_,d_]:=0
fd4[a_,b_,c_,d_]:=a^3
fd5[a_,b_,c_,d_]:=0
fd6[a_,b_,c_,d_]:=0
fd7[a_,b_,c_,d_]:=a^2b 
fd8[a_,b_,c_,d_]:=0
fd9[a_,b_,c_,d_]:=a^2c 
fd10[a_,b_,c_,d_]:=2a^2d 
fd11[a_,b_,c_,d_]:=0
fd12[a_,b_,c_,d_]:=0
fd13[a_,b_,c_,d_]:=a b^2
fd14[a_,b_,c_,d_]:=0
fd15[a_,b_,c_,d_]:=a b c 
fd16[a_,b_,c_,d_]:=2a b d 
fd17[a_,b_,c_,d_]:=0
fd18[a_,b_,c_,d_]:=a c^2
fd19[a_,b_,c_,d_]:=2a c d 
fd20[a_,b_,c_,d_]:=3a d^2
fd21[a_,b_,c_,d_]:=0
fd22[a_,b_,c_,d_]:=0
fd23[a_,b_,c_,d_]:=b^3
fd24[a_,b_,c_,d_]:=0
fd25[a_,b_,c_,d_]:=b^2c 
fd26[a_,b_,c_,d_]:=2b^2d 
fd27[a_,b_,c_,d_]:=0
fd28[a_,b_,c_,d_]:=b c^2
fd29[a_,b_,c_,d_]:=2b c d 
fd30[a_,b_,c_,d_]:=3b d^2
fd31[a_,b_,c_,d_]:=0
fd32[a_,b_,c_,d_]:=c^3
fd33[a_,b_,c_,d_]:=2c^2d 
fd34[a_,b_,c_,d_]:=3c d^2
fd35[a_,b_,c_,d_]:=4d^3
fd[a_,b_,c_,d_]:={fd1[a,b,c,d],fd2[a,b,c,d],fd3[a,b,c,d],fd4[a,b,c,d],fd5[a,b,c,d],fd6[a,b,c,d],fd7[a,b,c,d],fd8[a,b,c,d],fd9[a,b,c,d],fd10[a,b,c,d],fd11[a,b,c,d],fd12[a,b,c,d],fd13[a,b,c,d],fd14[a,b,c,d],fd15[a,b,c,d],fd16[a,b,c,d],fd17[a,b,c,d],fd18[a,b,c,d],fd19[a,b,c,d],fd20[a,b,c,d],fd21[a,b,c,d],fd22[a,b,c,d],fd23[a,b,c,d],fd24[a,b,c,d],fd25[a,b,c,d],fd26[a,b,c,d],fd27[a,b,c,d],fd28[a,b,c,d],fd29[a,b,c,d],fd30[a,b,c,d],fd31[a,b,c,d],fd32[a,b,c,d],fd33[a,b,c,d],fd34[a,b,c,d],fd35[a,b,c,d]}
faa1[a_,b_,c_,d_]:=12a^2
faa2[a_,b_,c_,d_]:=6a b 
faa3[a_,b_,c_,d_]:=6a c 
faa4[a_,b_,c_,d_]:=6a d 
faa5[a_,b_,c_,d_]:=2b^2
faa6[a_,b_,c_,d_]:=2b c 
faa7[a_,b_,c_,d_]:=2b d 
faa8[a_,b_,c_,d_]:=2c^2
faa9[a_,b_,c_,d_]:=2c d 
faa10[a_,b_,c_,d_]:=2d^2
faa11[a_,b_,c_,d_]:=0
faa12[a_,b_,c_,d_]:=0
faa13[a_,b_,c_,d_]:=0
faa14[a_,b_,c_,d_]:=0
faa15[a_,b_,c_,d_]:=0
faa16[a_,b_,c_,d_]:=0
faa17[a_,b_,c_,d_]:=0
faa18[a_,b_,c_,d_]:=0
faa19[a_,b_,c_,d_]:=0
faa20[a_,b_,c_,d_]:=0
faa21[a_,b_,c_,d_]:=0
faa22[a_,b_,c_,d_]:=0
faa23[a_,b_,c_,d_]:=0
faa24[a_,b_,c_,d_]:=0
faa25[a_,b_,c_,d_]:=0
faa26[a_,b_,c_,d_]:=0
faa27[a_,b_,c_,d_]:=0
faa28[a_,b_,c_,d_]:=0
faa29[a_,b_,c_,d_]:=0
faa30[a_,b_,c_,d_]:=0
faa31[a_,b_,c_,d_]:=0
faa32[a_,b_,c_,d_]:=0
faa33[a_,b_,c_,d_]:=0
faa34[a_,b_,c_,d_]:=0
faa35[a_,b_,c_,d_]:=0
faa[a_,b_,c_,d_]:={faa1[a,b,c,d],faa2[a,b,c,d],faa3[a,b,c,d],faa4[a,b,c,d],faa5[a,b,c,d],faa6[a,b,c,d],faa7[a,b,c,d],faa8[a,b,c,d],faa9[a,b,c,d],faa10[a,b,c,d],faa11[a,b,c,d],faa12[a,b,c,d],faa13[a,b,c,d],faa14[a,b,c,d],faa15[a,b,c,d],faa16[a,b,c,d],faa17[a,b,c,d],faa18[a,b,c,d],faa19[a,b,c,d],faa20[a,b,c,d],faa21[a,b,c,d],faa22[a,b,c,d],faa23[a,b,c,d],faa24[a,b,c,d],faa25[a,b,c,d],faa26[a,b,c,d],faa27[a,b,c,d],faa28[a,b,c,d],faa29[a,b,c,d],faa30[a,b,c,d],faa31[a,b,c,d],faa32[a,b,c,d],faa33[a,b,c,d],faa34[a,b,c,d],faa35[a,b,c,d]}
faaa1[a_,b_,c_,d_]:=24a
faaa2[a_,b_,c_,d_]:=6b 
faaa3[a_,b_,c_,d_]:=6c 
faaa4[a_,b_,c_,d_]:=6d 
faaa5[a_,b_,c_,d_]:=0
faaa6[a_,b_,c_,d_]:=0
faaa7[a_,b_,c_,d_]:=0
faaa8[a_,b_,c_,d_]:=0
faaa9[a_,b_,c_,d_]:=0
faaa10[a_,b_,c_,d_]:=0
faaa11[a_,b_,c_,d_]:=0
faaa12[a_,b_,c_,d_]:=0
faaa13[a_,b_,c_,d_]:=0
faaa14[a_,b_,c_,d_]:=0
faaa15[a_,b_,c_,d_]:=0
faaa16[a_,b_,c_,d_]:=0
faaa17[a_,b_,c_,d_]:=0
faaa18[a_,b_,c_,d_]:=0
faaa19[a_,b_,c_,d_]:=0
faaa20[a_,b_,c_,d_]:=0
faaa21[a_,b_,c_,d_]:=0
faaa22[a_,b_,c_,d_]:=0
faaa23[a_,b_,c_,d_]:=0
faaa24[a_,b_,c_,d_]:=0
faaa25[a_,b_,c_,d_]:=0
faaa26[a_,b_,c_,d_]:=0
faaa27[a_,b_,c_,d_]:=0
faaa28[a_,b_,c_,d_]:=0
faaa29[a_,b_,c_,d_]:=0
faaa30[a_,b_,c_,d_]:=0
faaa31[a_,b_,c_,d_]:=0
faaa32[a_,b_,c_,d_]:=0
faaa33[a_,b_,c_,d_]:=0
faaa34[a_,b_,c_,d_]:=0
faaa35[a_,b_,c_,d_]:=0
faaa[a_,b_,c_,d_]:={faaa1[a,b,c,d],faaa2[a,b,c,d],faaa3[a,b,c,d],faaa4[a,b,c,d],faaa5[a,b,c,d],faaa6[a,b,c,d],faaa7[a,b,c,d],faaa8[a,b,c,d],faaa9[a,b,c,d],faaa10[a,b,c,d],faaa11[a,b,c,d],faaa12[a,b,c,d],faaa13[a,b,c,d],faaa14[a,b,c,d],faaa15[a,b,c,d],faaa16[a,b,c,d],faaa17[a,b,c,d],faaa18[a,b,c,d],faaa19[a,b,c,d],faaa20[a,b,c,d],faaa21[a,b,c,d],faaa22[a,b,c,d],faaa23[a,b,c,d],faaa24[a,b,c,d],faaa25[a,b,c,d],faaa26[a,b,c,d],faaa27[a,b,c,d],faaa28[a,b,c,d],faaa29[a,b,c,d],faaa30[a,b,c,d],faaa31[a,b,c,d],faaa32[a,b,c,d],faaa33[a,b,c,d],faaa34[a,b,c,d],faaa35[a,b,c,d]}

tu[u_] := (3u^2-u+3)/u
Ac[u_] := {{1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0},
      fa[1,1,1,1], fb[1,1,1,1], 
      f[tu[u],1,1,1], fa[tu[u],1,1,1], fb[tu[u],1,1,1], 
      f[1,tu[u],1,1], fa[1,tu[u],1,1], fb[1,tu[u],1,1], fc[1,tu[u],1,1],
      f[1,1,tu[u],1], fa[1,1,tu[u],1], fb[1,1,tu[u],1], fc[1,1,tu[u],1],
      f[1,1,1,tu[u]], fa[1,1,1,tu[u]], fb[1,1,1,tu[u]], fc[1,1,1,tu[u]],
      f[0,0,u,1], fc[0,0,u,1],  f[0,u,0,1], fb[0,u,0,1],
      f[0,u,1,0], fb[0,u,1,0],  f[u,0,0,1], fa[u,0,0,1],
      f[u,0,1,0],   f[u,1,0,0], fa[u,1,0,0],
      f[0,0,1,u],   f[0,1,0,u], 
      f[0,1,u,0],   f[1,0,0,u], 
      f[1,0,u,0],   f[1,u,0,0]}
Factor[Det[Ac[u]] - 36 tu[u](tu[u]+3)(tu[u]-1)^(25) 
    u^(12) (u^2-1)^(12) (u^2+1)^2 (12u^4+12u^3+21u^2+10u+9)] (* = 0 *)
(* = (36/(u^15)) (u-1)^(12) (u+1)^(12) (u^2+1)^2 (3u^2-2u+3)^(25)
       (3u^2-u+3)(3u^2+2u+3)(12u^4+12u^3+21u^2+10u+9) *)

tu[u_] := (3u^2-u+3)/u
Atc[u_] := {f[1,1,1,1], fa[1,1,1,1], fb[1,1,1,1], fc[1,1,1,1],
      f[tu[u],1,1,1], fa[tu[u],1,1,1], fb[tu[u],1,1,1], fc[tu[u],1,1,1],
      f[1,tu[u],1,1], fa[1,tu[u],1,1], fb[1,tu[u],1,1], fc[1,tu[u],1,1],
      f[1,1,tu[u],1], fa[1,1,tu[u],1], fb[1,1,tu[u],1], fc[1,1,tu[u],1],
      f[1,1,1,tu[u]], fa[1,1,1,tu[u]], fb[1,1,1,tu[u]], fc[1,1,1,tu[u]],
      f[0,0,u,1], fc[0,0,u,1],  f[0,u,0,1], fb[0,u,0,1],
      f[0,u,1,0], fb[0,u,1,0],  f[u,0,0,1], fa[u,0,0,1],
      f[u,0,1,0], fa[u,0,1,0],  f[u,1,0,0], fa[u,1,0,0],
      f[0,0,1,u], fc[0,0,1,u],  f[0,1,0,u], fb[0,1,0,u],
      f[0,1,u,0], fb[0,1,u,0],  f[1,0,0,u], fa[1,0,0,u],
      f[1,0,u,0], fa[1,0,u,0],  f[1,u,0,0], fa[1,u,0,0]}

Factor[RowReduce[Atc[u]]]
(* = {
  {1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-1},
  {0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2(1+u^2)/u},
  {0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2(1+u^2)/u},
  {0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2(1+u^2)/u},
  {0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((1+4u^2+u^4)/u^2)},
  {0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((1+4u^2+u^4)/u^2)},
  {0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((1+4u^2+u^4)/u^2)},
  {0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,(2(1+u^2))/u},
  {0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))}, 
  {0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,(2(15+22u^2+15u^4))/u^2},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,(2(1+u^2))/u},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,(2(1+u^2))/u},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,-1},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,(2(1+u^2))/u},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,(2(1+u^2))/u},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,-((1+4u^2+u^4)/u^2)},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0, 0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,-((1+4u^2+u^4)/u^2)},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,(2(1+u^2))/u},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,-((2(3+3u+2u^2+3u^3+3u^4))/(3u^2))},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,(2(1+u^2))/u},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,-1},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,(2(1+u^2))/u},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,-((1+4u^2+u^4)/u^2)},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,(2(1+u^2))/u}} *)

(*-------------- Similar observation for $(\frak f}_t^{ab}$ -----------------*)

FrakFtab[a_,b_,c_,d_,s_] := (1/3)(3 s0[a,b,c,d] - 2(s+1) s1[a,b,c,d] + 2(2s-1) s2[a,b,c,d] + (s^2+3) s3[a,b,c,d])
Factor[FrakFtab[x,1,1,1,t]] (* = (x-t)^2(x-1)^2 *)
Factor[3 FrakFtab[0,0,x,1,t]] (* = (x-1)^2 (3x^3 -2(t-2)x + 3) *)
Aab[t_] := {f[1,1,1,1], fa[1,1,1,1], fb[1,1,1,1], fc[1,1,1,1],
      f[t,1,1,1], fa[t,1,1,1], fb[t,1,1,1], fc[t,1,1,1],
      f[1,t,1,1], fa[1,t,1,1], fb[1,t,1,1], fc[1,t,1,1],
      f[1,1,t,1], fa[1,1,t,1], fb[1,1,t,1], fc[1,1,t,1],
      f[1,1,1,t], fa[1,1,1,t], fb[1,1,1,t], fc[1,1,1,t],
      f[0,0,1,1], fc[0,0,1,1],  f[0,1,0,1], fb[0,1,0,1],
      f[0,1,1,0], fb[0,1,1,0],  f[1,0,0,1], fa[1,0,0,1],
      f[1,0,1,0], fa[1,0,1,0],  f[1,1,0,0], fa[1,1,0,0]}

Factor[RowReduce[Aab[t]]] (* Answer is: *)
RAab[t_] := {
  {1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-1},
  {0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-1,0},
  {0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-1,0,0,0,0,0},
  {0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,2(1+t)},
  {0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2},
  {0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,((-3+t) t)/(1+t),0,0,0,((-3+t) t)/(1+t),-1-4t+t^2},
  {0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-(((-3+t)t)/(1+t)),0,0,0,0,-(-1+t)^2},
  {0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,2},
  {0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-(((-3+t)t)/(1+t)),-(-1+t)^2},
  {0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-2,0,0,0,-2,-2-4t},
  {0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-1,0},
  {0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-(((-3+t)t)/(1+t)),0,0,0,0,-(-1+t)^2},
  {0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,((-3+t)t)/(1+t),0,0,0,((-3+t) t)/(1+t),-1-4t+t^2},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-(((-3+t)t)/(1+t)),-(-1+t)^2},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4(1+t^2)},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-(((-3+t)t)/(1+t)),-(-1+t)^2},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,-1,0,0,0,0,0},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,((-3+t)t)/(1+t),0,0,0,((-3+t)t)/(1+t),-1-4t+t^2},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,-(((-3+t)t)/(1+t)),0,0,0,0,-(-1+t)^2},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,2(1+t)},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,-1},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,2(1+t)},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,-1,0,0,0,0,0},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,-2,0,0,0,-2,-2-4t},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,-(((-3+t)t)/(1+t)),-(-1+t)^2},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,2,0,0,0,0,2},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,2(1+t)},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,-(((-3+t)t)/(1+t)),0,0,0,0,-(-1+t)^2},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,((-3+t)t)/(1+t),0,0,0,((-3+t)t)/(1+t),-1-4t+t^2},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,-1},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,-1,0},
  {0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,2}}

Factor[NullSpace[RAab[t]]] (* Base is the following 3 polynomials: *)
FrakFtab[a,b,c,d,t]
w2[a_, b_, c_, d_,t_] := (t+1)(a-c)(b-d)((a^2+b^2+c^2+d^2)-2(a b+b c+c d+d a)+((-t^2+4t+1)/(t+1))(a c+b d))
w3[a_, b_, c_, d_,t_] := (a-b)(c-d)((t+1)(a^2+b^2+c^2+d^2) - 2(t+1)(a c+b c+a d+b d) + (-t^2+4t+1)(a b+c d))



(*================== Section 4.1: ${\Cal P}_{4,3}^{c0+}$ ====================*)

S3[a0_, a1_, a2_, a3_] := a0^3 + a1^3 + a2^3 + a3^3
S210[a0_, a1_, a2_, a3_] := a0^2 a1 + a1^2 a2 + a2^2 a3 + a3^2 a0
S201[a0_, a1_, a2_, a3_] := a0^2 a2 + a1^2 a3 + a2^2 a0 + a3^2 a1
S120[a0_, a1_, a2_, a3_] := a0^2 a3 + a1^2 a0 + a2^2 a1 + a3^2 a2
S111[a0_, a1_, a2_, a3_] := a0 a1 a2 + a0 a1 a3 + a0 a2 a3 + a1 a2 a3
s0[a0_, a1_, a2_, a3_] := S3[a0,a1,a2,a3] - S111[a0,a1,a2,a3]
s1[a0_, a1_, a2_, a3_] := S210[a0,a1,a2,a3] - S111[a0,a1,a2,a3]
s2[a0_, a1_, a2_, a3_] := S201[a0,a1,a2,a3] - S111[a0,a1,a2,a3]
s3[a0_, a1_, a2_, a3_] := S120[a0,a1,a2,a3] - S111[a0,a1,a2,a3]

(* Discriminant $\disc_C$ *)
discC[p0_,p1_,p3_] := 27 p0^4 + 4 p0 p1^3 + 4 p0 p3^3 - p1^2 p3^2 - 18 p0^2 p1 p3 
dC[x_,y_] := If[x>=0 && y>=0, 1, discC[1,x,y]]

(* Discriminant $\disc_S$ *)
dS[p0_,p2_,q_,r_] := (p0 - p2 - q)^2 (13 p0^2 - 2 p0 p2 + p2^2 + 2 p0 q + 
2 p2 q)^2 (104 p0^3 + 100 p0^2 p2 - 4 p0 p2^2 + 36 p0^2 q + 36 p0 p2 q - 
p0 q^2 - p2 q^2 + 8 q^3) + 
(17173 p0^7 - 121 p0^6 p2 - 5639 p0^5 p2^2 + 7651 p0^4 p2^3 - 3489 p0^3 p2^4 + 
469 p0^2 p2^5 - 45 p0 p2^6 + p2^7+ 6250 p0^6 q + 10028 p0^5 p2 q + 
3142 p0^4 p2^2 q - 1368 p0^3 p2^3 q - 746 p0^2 p2^4 q - 20 p0 p2^5 q - 
6 p2^6 q + 898 p0^5 q^2 +  7230 p0^4 p2 q^2 + 1748 p0^3 p2^2 q^2 - 
1572 p0^2 p2^3 q^2 - 86 p0 p2^4 q^2 - 26 p2^5 q^2  + 2780 p0^4 q^3 - 
368 p0^3 p2 q^3 + 1448 p0^2 p2^2 q^3 - 496 p0 p2^3 q^3 + 28 p2^4 q^3 + 
518 p0^3 q^4 + 1018 p0^2 p2 q^4 - 190 p0 p2^2 q^4 + 78 p2^3 q^4 + 
164 p0^2 q^5 + 168 p0 p2 q^5 + 4 p2^2 q^5) r^2 + 
(2495 p0^5 - 317 p0^4 p2 - 1886 p0^3 p2^2 + 842 p0^2 p2^3 - 81 p0 p2^4 + 
3 p2^5 + 1768 p0^4 q + 4 p0^3 p2 q - 988 p0^2 p2^2 q + 380 p0 p2^3 q - 
12 p2^4 q + 291 p0^3 q^2 + 897 p0^2 p2 q^2 - 463 p0 p2^2 q^2  + 83 p2^3 q^2 + 
226 p0^2 q^3 + 92 p0 p2 q^3 - 38 p2^2 q^3 - p0 q^4  - p2 q^4) r^4 + 
(95 p0^3 + 65 p0^2 p2 - 43 p0 p2^2 + 3 p2^3 + 98 p0^2 q - 20 p0 p2 q - 
6 p2^2 q - 4 p0 q^2) r^6 + (-3p0 + p2)r^8 
discS[p0_,p1_,p2_,p3_] := (1/4) dS[p0, p2, p1+p3, p1-p3] 

(* Separator $\eta$ *)
eta[x_,y_] :=  61 + 62 x + 56 y + 32 x^2 + 30 x y - 6 y^2 + 9 x^3 + 4 x^2 y - 6 x y^2 - 16 y^3 + x^4 - 4 x^2 y^2 - 6 x y^3 + y^4 - x^3 y^2

(* Constants $\kappa_1$ and $\kappa_2$. *)
fkappa1[x_] := 817808203x^6-546807084x^5+129155640x^4-13342016x^3+556080x^2-10176x+64 
fkappa2[x_] := 43042537x^6-4514514x^5-188769x^4-38684x^3+4119x^2-114x+1
Solve[fkappa1[x]==0] //N
kappa1 := 0.012907403163057508`
Solve[fkappa2[x]==0] //N
kappa2 := 0.03189258447607269`

(*------------------------- Theorem 4.1(III) --------------------------------*)
s03[a_,b_,c_] := a^3+b^3+c^3-3a b c
Factor[s0[a,b,c,d] - (1/3)(s03[a,b,c]+s03[b,c,d]+s03[c,d,a]+s03[d,a,b])]
Factor[s2[a,b,c,d] - (a-b+c-d)(a c - b d)]
Factor[(s0[a,b,c,d]-s2[a,b,c,d])-(1/3)(s03[a,a,c]+s03[b,b,d]+s03[c,c,a]+s03[d,d,b])]
sx1[a_,b_,c_] := a^2c+b^3+a c^2-3a b c
Factor[(s0[a,b,c,d]+2s2[a,b,c,d])-(sx1[a,b,c]+sx1[b,c,d]+sx1[c,d,a]+sx1[d,a,b])]
s13[a_,b_,c_] := a^2b+b^2c+c^2a-3a b c
Factor[(2s1[a,b,c,d]+s2[a,b,c,d])-(s13[a,b,c]+s13[b,c,d]+s13[c,d,a]+s13[d,a,b])]
s23[a_,b_,c_] := a b^2 + b c^2 + c a^2 - 3a b c
Factor[(2s3[a,b,c,d]+s2[a,b,c,d])-(s23[a,b,c]+s23[b,c,d]+s23[c,d,a]+s23[d,a,b])]
Factor[(s0[a,b,c,d]-s1[a,b,c,d])-(1/3)(s03[a,a,b]+s03[b,b,c]+s03[c,c,d]+s03[d,d,a])]
Factor[(s0[a,b,c,d]-s3[a,b,c,d])-(1/3)(s03[a,b,b]+s03[b,c,c]+s03[c,d,d]+s03[d,a,a])]
Factor[(s1[a,b,c,d]+s3[a,b,c,d])-((a+c)(b-d)^2 + (b+d)(a-c)^2)]

s1[1/100, 1/2, 1/10, 1] (* = -(229/20000) < 0 *)

(*-------------------------- Proposition 4.2 --------------------------------*)
s0[a_,b_,c_,d_] := S3[a,b,c,d] - S111[a,b,c,d]
s1[a_,b_,c_,d_] := S210[a,b,c,d] - S111[a,b,c,d]
s2[a_,b_,c_,d_] := S201[a,b,c,d] - S111[a,b,c,d]
s3[a_,b_,c_,d_] := S120[a,b,c,d] - S111[a,b,c,d]
s[a_,b_,c_,d_] := {s0[a,b,c,d], s1[a,b,c,d], s2[a,b,c,d], s3[a,b,c,d]}
s0a[a_,b_,c_,d_] := 3 a^2 - b c - b d - c d
s1a[a_,b_,c_,d_] := 2 a b - b c - b d - c d + d^2
s2a[a_,b_,c_,d_] := 2 a c - b c + c^2 - b d - c d
s3a[a_,b_,c_,d_] := b^2 - b c + 2 a d - b d - c d
sa[a_,b_,c_,d_] := {s0a[a,b,c,d], s1a[a,b,c,d], s2a[a,b,c,d], s3a[a,b,c,d]}
sb[a_,b_,c_,d_] := sa[b,c,d,a]
sc[a_,b_,c_,d_] := sa[c,d,a,b]
sd[a_,b_,c_,d_] := sa[d,a,b,c]

g0h[u_,v_,w_] := (-v(u w v^2 - (u+w)(u^2+w^2)v + u w(u-w)^2))
g1h[u_,v_,w_] := (u v^4 - w(u+2w)v^3 -2u w(u-w)v^2 - u(2u^3+u^2 w-3w^3)v + w(u^2-w^2)^2)
g2h[u_,v_,w_] := (v(v^4+(2u^2-3u w+2w^2)v^2 - (u+w)(u^2+w^2)v + (u-w)^2(u^2-u w+w^2)))
g3h[u_,v_,w_] := g1h[w,v,u]
FrakEh[a_,b_,c_,d_,u_,v_,w_] := g0h[u,v,w] s0[a,b,c,d] + g1h[u,v,w] s1[a,b,c,d] + g2h[u,v,w] s2[a,b,c,d] + g3h[u,v,w] s3[a,b,c,d]
g0[s_,t_] := g0h[s,t,1]
g1[s_,t_] := g1h[s,t,1]
g2[s_,t_] := g2h[s,t,1]
g3[s_,t_] := g3h[s,t,1]
g[s_,t_] := {g0[s,t], g1[s,t], g2[s,t], g3[s,t]}
FrakE[a_,b_,c_,d_,s_,t_] := FrakEh[a,b,c,d,s,t,1]

(*------------------------ Proposition4.2 (1) -------------------------------*)
Factor[FrakEh[a,b,c,d,u,v,w] - FrakEh[a,b,c,d,w,v,u] - 
  (u-w)(v-u-w)(v+u+w)((u-w)^2+2(u+w)v+v^2) (s1[a,b,c,d] - s3[a,b,c,d])] (* = 0 *)

(*------------------------ Proposition4.2 (2) -------------------------------*)
Factor[FrakEh[a,b,c,d,t,1,0] -  
  (t FrakE[a,b,c,d,0,t] - (t^2-1)(t^2+1)^2 s2[a,b,c,d])] (* =  0 *)

(*------------------------ Proposition4.2 (3) -------------------------------*)
A[u_,v_] := {s[0,u,v,1], sb[0,u,v,1], sc[0,u,v,1]}
Factor[A[u,v]]
{{u^3-u v+v^3+1, v(u^2-u+v), u(1+u-v), v(u v-u+1)}, 
 {3u^2-v, (2u-1)v, 2u-v+1, v(v-1)}, 
 {3v^2-u, u^2-u+2v, -u, 2u v-u+1}}
Facvtor[NullSpace[A[u,v]]]
Factor[(u - 2 u^3 + u^5 - 2 v - u v + 3 u^3 v - 2 u v^2 + 2 u^2 v^2 - 
     u v^3 - 2 u^2 v^3 + v^4) {(
     v (-u + 2 u^2 - u^3 + v + u v + u^2 v + u^3 v - u v^2))/(
     u - 2 u^3 + u^5 - 2 v - u v + 3 u^3 v - 2 u v^2 + 2 u^2 v^2 - 
      u v^3 - 2 u^2 v^3 + 
      v^4), -((-1 + 2 u^2 - u^4 - 3 u v + u^3 v + 2 u^4 v - 2 u v^2 + 
       2 u^2 v^2 + 2 v^3 + u v^3 - u v^4)/(
      u - 2 u^3 + u^5 - 2 v - u v + 3 u^3 v - 2 u v^2 + 2 u^2 v^2 - 
       u v^3 - 2 u^2 v^3 + 
       v^4)), (v (1 - 3 u + 4 u^2 - 3 u^3 + u^4 - v - u v - u^2 v - 
          u^3 v + 2 v^2 - 3 u v^2 + 2 u^2 v^2 + v^4))/(u - 2 u^3 + 
        u^5 - 2 v - u v + 3 u^3 v - 2 u v^2 + 2 u^2 v^2 - u v^3 - 
        2 u^2 v^3 + v^4), 1}.s[a, b, c, d] - FrakE[a, b, c, d, u, v]] (* = 0 *)

Factor[Det[{{1,0,0,0}, 
 {1+u^3-u v+v^3, v(-u+u^2+v), u(1+u-v), v(1-u+u v)}, 
 {3u^2-v, (2u-1)v, 1+2u-v, v(v-1)}, 
 {3v^2-u, u^2-u+2v, -u, 1-u+2u v}}] - (v-u-1) g0[u,v]] (* = 0  *)

(*------------------------ Proposition4.2 (4) -------------------------------*)
A[t_] := {s[0,0,t,1], sb[0,0,t,1], sc[0,0,t,1]}
Factor[A[t]]
(* = {{t^3+1, t^2, 0, t}, {-t, -t, 1-t, t(t-1)}, {3t^2, 2t, 0, 1}} *)
Factor[Det[{{1,0,0,0}, {t^3+1, t^2, 0, t}, {-t, -t, 1-t, t(t-1)}, {3t^2, 2t, 0, 1}}]]
(* = t^2(t-1) *)
Factor[NullSpace[A[t]]]
Factor[(t (-2+t^3)) {t/(-2+t^3), -((-1+2t^3)/(t(-2+t^3))), (1-t+2t^2+t^4)/(-2+t^3), 1}.s[a, b, c, d] - FrakE[a,b,c,d,0,t]]  (* = 0 *)

(*------------------------ Proposition4.2 (5) -------------------------------*)
Factor[FrakE[a,b,c,d,s,s+1] - (s+1)(s^2+1)^2 (a-b+c-d)^2(a+b+c+d)]
A1 := {s[0,0,1,1], sa[0,0,1,1], sa[0,1,2,1]}
(* A1 = {{2,1,0,1},{-1,0,0,-1},{-5,-4,-1,-4}} *)
NullSpace[A1]

(*------------------------ Proposition4.2 (6) -------------------------------*)
Factor[FrakE[0,0,1,1,s,t] - (s+1)(t-s-1)^2((s-1)^2+t^2)]


(*----------------------------- Lemma 4.3 -----------------------------------*)
f43c0[x0_,x1_,x2_,x3_] := (x1^3 - x0 x1 x3 + x3^3)^2 - x2 (x1^3 - x0 x1 x3 + x3^3) (x0^2 + 3 x1^2 - 4 x1 x3 + 3 x3^2) + x2^2 (x0^2 (x1^2 - x1 x3 + x3^2) + 2 x0 x1 x3 (x1 + x3) + x1^4 - 7 x1^3 x3 + 9 x1^2 x3^2 - 7 x1 x3^3 + x3^4) + x2^3 (2 x0 x1^2 - x0 (4 x1^2 + x1 x3 + 2 x3^2) + (x1 + x3) (x1^2 - 3 x1 x3 + x3^2)) + x2^4 (x1^2 + x1 x3 + x3^2)

(* Proof of (1) *)
Factor[s0[a,b,c,a-b+c]] (* = 2(a+c)(a^2-2a b+2b^2-2b c+c^2) *)
Factor[s1[a,b,c,a-b+c]] (* = (a+c)(a^2-2a b+2b^2-2b c+c^2) *)
Factor[s2[a,b,c,a-b+c]] (* = 0 *)
Factor[s3[a,b,c,a-b+c]] (* = (a+c)(a^2-2a b+2b^2-2b c+c^2) *)

Factor[s0[a,b,a,b]] (* = 2(a-b)^2(a+b) *)
Factor[s1[a,b,a,b]] (* = 0 *)
Factor[s2[a,b,a,b]] (* = 2(a-b)^2(a+b) *)
Factor[s3[a,b,a,b]] (* = 0 *)

(* Proof of (2): Jacobian of $\Phi_{4,3}^{c0} *)
JacPhi43c0[a_,b_,c_,d_] := -(a-b+c-d)^3 ((a-c)^2+(b-d)^2)^2 (a+b+c+d) s0[a,b,c,d]^2

Factor[s0[x,y,z,1]^2 D[s1[x,y,z,1]/s0[x,y,z,1],x]]
sS1x[x_,y_,z_] := 
 1 - 2 x^3 - y + 2 x y + 2 x^3 y - x^4 y - x^2 y^2 + y^3 - y^4 + 
 2 x y^4 - z + 2 x^3 z - 2 y z + 2 x^2 y z + 2 x^3 y z - 2 x y^2 z - 
 4 x^2 y^2 z - y^4 z - 3 x^2 z^2 + y z^2 + y^2 z^2 + y^3 z^2 + 
 2 z^3 + 2 x y z^3 - z^4 - y z^4
Factor[s0[x,y,z,1]^2 D[s2[x,y,z,1]/s0[x,y,z,1],x]]
sS2x[x_,y_,z_] := 
 -y - 3 x^2 y + 2 x^3 y + y^2 - 3 x^2 y^2 + y^3 - y^4 - z + 2 x z + 
 2 x^3 z - x^4 z + 2 x^2 y z + 2 x^3 y z + 2 y^2 z + 2 x y^3 z - 
 y^4 z + z^2 - x^2 z^2 - 2 x^3 z^2 - 2 x y z^2 - x^2 y z^2 + 
 y^3 z^2 - 2 y z^3 - z^4 + 2 x z^4 - y z^4 + z^5
Factor[s0[x,y,z,1]^2 D[s3[x,y,z,1]/s0[x,y,z,1],x]]
sS3x[x_,y_,z_] := 
 2 x - x^4 - y - x^2 y + 2 x^3 y + y^2 - 2 x^3 y^2 + 
 2 x y^3 - y^4 + y^5 - z - 4 x^2 z + 2 x^3 z - 2 x y z + 2 x^2 y z + 
 2 x^3 y z - 2 y^3 z - y^4 z + z^2 + y z^2 - 3 x^2 y z^2 + y^2 z^2 + 
 2 x z^3 + 2 y^2 z^3 - z^4 - y z^4
Factor[s0[x,y,z,1]^2 D[s1[x,y,z,1]/s0[x,y,z,1],y]]
sS1y[x_,y_,z_] := 
 -x + 2 x^2 - x^4 + x^5 - 3 x y^2 + 2 x y^3 - 2 x^2 y^3 - z + x^2 z - 
 2 x^3 z - x^4 z + 2 y z + 2 x^3 y z + 2 x y^2 z + 2 y^3 z + 
 2 x y^3 z - y^4 z + x z^2 - 2 x y z^2 - 4 y^2 z^2 - x y^2 z^2 + z^3 +
 x^2 z^3 - z^4 - x z^4 + 2 y z^4
Factor[s0[x,y,z,1]^2 D[s2[x,y,z,1]/s0[x,y,z,1],y]]
sS2y[x_,y_,z_] := 
 1 - x + x^3 - x^4 + 2 y + 2 x^3 y - x y^2 - 2 y^3 + 
 2 x y^3 - y^4 - z - 2 x z - x^4 z - 2 x y z - y^2 z + 2 x y^2 z - 
 3 x^2 y^2 z + 2 y^3 z + 2 x y^3 z + 2 x^2 z^2 + x^3 z^2 - 
 3 x y^2 z^2 + z^3 + x^2 z^3 + 2 y z^3 - z^4 - x z^4
Factor[s0[x,y,z,1]^2 D[s3[x,y,z,1]/s0[x,y,z,1],y]]
sS3y[x_,y_,z_] := 
 -x + x^3 - x^4 + 2 x y + 2 x^4 y - 4 x^2 y^2 + 2 x y^3 - x y^4 - z + 
 x^2 z - x^4 z - 2 x^2 y z - 3 y^2 z + 2 x y^2 z - x^2 y^2 z + 
 2 y^3 z + 2 x y^3 z + 2 z^2 + x z^2 + x^3 z^2 - 2 y^3 z^2 - 
 2 x z^3 + 2 x y z^3 - z^4 - x z^4 + z^5
Factor[s0[x,y,z,1]^2 D[s1[x,y,z,1]/s0[x,y,z,1],z]]
sS1z[x_,y_,z_] := 
 -x + x^2 - x^4 - y + x^2 y - x^4 y + y^2 + x^2 y^2 + 2 x^3 y^2 - 
 2 x y^3 - y^4 - x y^4 + y^5 + 2 z + 2 x^3 z - 2 x y z + 2 y^3 z - 
 4 x z^2 - y z^2 + 2 x y z^2 - 3 x^2 y z^2 + 2 x z^3 + 2 y z^3 + 
 2 x y z^3 - 2 y^2 z^3 - z^4
Factor[s0[x,y,z,1]^2 D[s2[x,y,z,1]/s0[x,y,z,1],z]]
sS2z[x_,y_,z_] := 
 -x + x^2 - x^4 + x^5 - y - 2 x^3 y - x^4 y + y^2 + 2 x y^2 + y^3 + 
 x^2 y^3 - y^4 - x y^4 + 2 x z + 2 x^4 z - 2 x^2 y z + 2 x y^3 z - 
 x^2 z^2 - 3 y z^2 + 2 x y z^2 - x^2 y z^2 - 3 y^2 z^2 + 2 x z^3 - 
 2 x^2 z^3 + 2 y z^3 + 2 x y z^3 - x z^4
Factor[s0[x,y,z,1]^2 D[s3[x,y,z,1]/s0[x,y,z,1],z]]
sS3z[x_,y_,z_] := 
 1 - x + 2 x^3 - x^4 - y - 2 x y + x^2 y - x^4 y + x^2 y^2 + y^3 + 
 x^2 y^3 - y^4 - x y^4 + 2 y z + 2 x^3 y z - 2 x y^2 z + 2 y^4 z - 
 3 x^2 z^2 + 2 x y z^2 - y^2 z^2 - 4 x y^2 z^2 - 2 z^3 + 2 x z^3 + 
 2 y z^3 + 2 x y z^3 - y z^4
Factor[Det[{{sS1x[x,y,z],sS2x[x,y,z],sS3x[x,y,z]},
{sS1y[x,y,z],sS2y[x,y,z],sS3y[x,y,z]},
{sS1z[x,y,z],sS2z[x,y,z],sS3z[x,y,z]}}] - JacPhi43c0[x,y,z,1]] (* = 0 *)

(* Proof of (2): ${\frak f}_{4,3}^{c0}(\Phi_{4,3}^{c0} *)
Factor[f43c0[s0[a,b,c,d], s1[a,b,c,d], s2[a,b,c,d], s3[a,b,c,d]] - 
  a b c d(a-b+c-d)^4 (a+b+c+d)^2 ((a-c)^2+(b-d)^2)^4] (* = 0 *)

(*----------------------- Graph of $X_{4,3}^{c0+}$ -------------------------*)
ContourPlot3D[f43c0[1,x,y,z]==0, {x,-0.2,1}, {y,-0.2,1}, {z,-0.2,1}]

Show[
ParametricPlot3D[{s1[0,s,t,1]/s0[0,s,t,1], s2[0,s,t,1]/s0[0,s,t,1], 
    s3[0,s,t,1]/s0[0,s,t,1]}, {s,0,1}, {t,0,1}, PlotStyle->Blue,
    PlotRange -> {{-0.1, 0.7}, {-0.1, 1.1}, {-0.1, 0.7}}],
ParametricPlot3D[{s1[0,1,s t,s]/s0[0,1,s t,s], s2[0,1,s t,s]/s0[0,1,s t,s], 
    s3[0,1,s t,s]/s0[0,1,s t,s]}, {s,0,1}, {t,0,1}, PlotStyle->Red,
    PlotRange -> {{-0.1, 0.7}, {-0.1, 1.1}, {-0.1, 0.7}}],
ParametricPlot3D[{s1[0,s t,1,t]/s0[0,s t,1,t], s2[0,s t,1,t]/s0[0,s t,1,t], 
    s3[0,s t,1,t]/s0[0,s t,1,t]}, {s,0,1}, {t,0,1}, PlotStyle->Yellow,
    PlotRange -> {{-0.1, 0.7}, {-0.1, 1.1}, {-0.1, 0.7}}],
ParametricPlot3D[{s1[0,t,s,s t]/s0[0,t,s,s t], s2[0,t,s,s t]/s0[0,t,s,s t], 
    s3[0,t,s,s t]/s0[0,t,s,s t]}, {s,0,1}, {t,0,1}, PlotStyle->Pink,
    PlotRange -> {{-0.1, 0.7}, {-0.1, 1.1}, {-0.1, 0.7}}]]

ContourPlot[{x==0, (-1 + 2 x - 3 y)==0, 
   (-x^2 + 2 x^3 - y + x^2 y + 2 y^2 - y^3) == 0}, 
   {x, -0.2, 1}, {y, -0.2, 1}]

(*----------------------------- Lemma 4.4 -----------------------------------*)
Factor[dS[1,y,z,0]] 
(* = -(-1+y+z)^2 (13 - 2 y + y^2 + 2 z + 2 y z)^2 
   (-104 - 100 y + 4 y^2 - 36 z - 36 y z + z^2 + y z^2 - 8 z^3) *)
Factor[dS[1, y, -2, x]] (* = (12+x^2-4y)(y-3)(x^2+(y-3)^2)^3 *)
Factor[s2[a0,a1,a2,a3] - (a0-a1+a2-a3)(a0 a2 - a1 a3)]  (* = 0 *)

(*----------------------------- Lemma 4.6 -----------------------------------*)
Factor[discS[g0[s,t],g1[s,t],g2[s,t],g3[s,t]]] (* = 0 *)
Factor[discS[g0[s,t],g3[s,t],g2[s,t],g1[s,t]]] (* = 0 *)

(*----------------------------- Lemma 4.7 -----------------------------------*)
(* $\Zar({\Cal F}(P_2) \cap {\Cal F}(C))$ *)
(* ${\frak e}_c^{P_2}$ *)
FrakEP2[a0_,a1_,a2_,a3_,c_] := s0[a0,a1,a2,a3] + c(c-2)s1[a0,a1,a2,a3] - s2[a0,a1,a2,a3] + c(c+2)s3[a0,a1,a2,a3]

(* ${\frak e}_c^{P_2}$ is on a parabola 
      $V\big(p_0+p_2, \, 8p_0(p_1+p_3) - (p_1-p_3)^2\big)$. *)
Para[x_,y_] := (x-y)^2-8(x+y)
Expand[Para[c(c-2),c(c+2)]]

c1[u_,v_] := 2(u-1)v(v-u-1)
c2[u_,v_] := (u-1)^2+v(u+1)
Factor[FrakEP2[0,u,v,1,c] - 
  v c2[u,v] (c + c1[u,v]/(2v c2[u,v]))^2 + (u+1)((u-1)^2+v^2)^2/c2[u,v]]

Factor[discS[p0,p1,-p0,p3] - 
 2 p0 (8 p0 (p1 + p3) - (p1-p3)^2)^3 ((p0-p1)^2 + (p0-p3)^2)] (* = *)
(* i.e. $p_0 = p_2$, $8 p_0 (p_1 + p_3) = (p_1-p_3)^2$. *)
Para[x_,y_] := (x-y)^2-8(x+y)

(* ${\frak e}_c^{P_2} = \lim_{h \to 0} {\frak e}_{ch+1,h}/4h^2$ *)
g[s_,t_] := {g0[s,t], g1[s,t], g2[s,t], g3[s,t]}
Factor[g[a t+1,t]/t^2]
g0a[t_,a_] := 4 - t + 6 a t - a^2 t - a t^2 + 4 a^2 t^2 - a^3 t^2 + a^3 t^3 
g1a[t_,a_] := -8a+4a^2-3t-2a t-15a^2t+4a^3t+t^2-a t^2-2a^2t^2-9a^3t^2+a^4t^2+a t^3-2a^4t^3 
g2a[t_,a_] := -4+t-6a t+a^2 t+a t^2-4a^2t^2+a^3t^2+t^3+2a^2t^3-a^3t^3+a^4t^3 
g3a[t_,a_] := 8 a + 4 a^2 - 3 t + 2 a t + 9 a^2 t + 8 a^3 t + t^2 - 5 a t^2 + 2 a^2 t^2 + 3 a^3 t^2 + 5 a^4 t^2 - 2 a^2 t^3 + a^5 t^3
ga[t_,a_] := {g0a[t,a], g1a[t,a], g2a[t,a], g3a[t,a]}
Factor[ga[0,a]]

Factor[FrakEP2[0,u,0,1,t]] = (u+1)(u-1)^2
Factor[g0[s,t]+g2[s,t]] (* = t((s-1)^2+t^2)^2 >= 0 *)

EP2B[x_,y_,z_,t_] := (2t^2-4t^2x+2t^2x^2-4t y+4t x y+2y^2+z- 
   x z-x^2z+x^3z+2t y z+t^2y z-2t^2x y z- 2t x^2y z+t^2x^2y z - 2t y^2z + 
   t^2y^2z+2t x y^2z+t^2x y^2z+y^3z)
Factor[FrakEP2[x z, y z+1, z, 1, t] - z^2 EP2B[x,y,z,t]] (* = 0 *)
Factor[EP2B[x,y,0, t] - 2 (t x+y-t)^2] (* = 0 *)

(*------------------------- $f_S^{cusp}(x,y)$ -------------------------------*)
fScusp[x_,y_] := (260403739669 + 153581431744 x + 102255553008 x^2 + 
   5758906656 x^3 + 2375407488 x^4 - 2980119168 x^5 + 472233216 x^6 - 
   115722240 x^7 + 17307648 x^8 - 438272 x^9 + 4096 x^10 + 
   89440948796 y + 32061417248 x y + 8138124864 x^2 y - 
   17528885472 x^3 y - 2067065472 x^4 y - 828572544 x^5 y + 
   1188607488 x^6 y - 112318464 x^7 y - 15593472 x^8 y - 
   126976 x^9 y + 8192 x^10 y - 223071977286 y^2 - 
   16231383328 x y^2 - 12833341936 x^2 y^2 + 40377065344 x^3 y^2 + 
   5505244544 x^4 y^2 + 4819181440 x^5 y^2 - 264563968 x^6 y^2 + 
   218927104 x^7 y^2 + 9482240 x^8 y^2 + 176128 x^9 y^2 + 
   4096 x^10 y^2 + 30713189004 y^3 + 8960225536 x y^3 + 
   17703049984 x^2 y^3 - 2170474624 x^3 y^3 - 7085133440 x^4 y^3 - 
   4728214912 x^5 y^3 - 1856392192 x^6 y^3 - 112496640 x^7 y^3 - 
   3928064 x^8 y^3 - 135168 x^9 y^3 + 61229381323 y^4 - 
   32671427200 x y^4 - 16135419808 x^2 y^4 - 19363454784 x^3 y^4 + 
   2347438208 x^4 y^4 + 668450944 x^5 y^4 + 1133005568 x^6 y^4 + 
   47364096 x^7 y^4 + 1464320 x^8 y^4 - 40004520712 y^5 + 
   14114790976 x y^5 - 921252992 x^2 y^5 + 9081775296 x^3 y^5 + 
   71177344 x^4 y^5 + 679918976 x^5 y^5 - 112298496 x^6 y^5 - 
   6821888 x^7 y^5 + 10688483692 y^6 - 1398548800 x y^6 + 
   3457102112 x^2 y^6 - 1135819904 x^3 y^6 + 55287936 x^4 y^6 - 
   134577536 x^5 y^6 - 18625280 x^6 y^6 - 870429832 y^7 + 
   226903552 x y^7 - 733186304 x^2 y^7 - 48610432 x^3 y^7 - 
   35363712 x^4 y^7 - 12108928 x^5 y^7 - 108565637 y^8 - 
   133149760 x y^8 + 1725104 x^2 y^8 + 6646560 x^3 y^8 - 
   2811392 x^4 y^8 + 4147404 y^9 + 9240992 x y^9 + 5649472 x^2 y^9 - 
   26336 x^3 y^9 + 2233722 y^10 + 1416544 x y^10 + 84944 x^2 y^10 + 
   121340 y^11 + 16896 x y^11 + 517 y^12) 

(*----------------------------- Lemma 4.8 -----------------------------------*)
Factor[discS[1,x,y,x] - 
  (2x+y-1)^2 (y^2+4x y+4x-2y+13)^2 (16x^3-x^2y+18x y-x^2-y^2+18x+25y+26)]

(*---------------------- Proof of Theorem 4.1(I) ----------------------------*)
(* Fig 4.1 *)
ContourPlot[{dC[x,z]==0, discS[1,x,-1,z]==0}, {x,-7,10},{z,-7,10}] 
ContourPlot[{dC[x,z]==0, discS[1,x,0,z]==0}, {x,-7,10},{z,-7,10}] 
ContourPlot[{dC[x,z]==0, discS[1,x,1,z]==0}, {x,-7,10},{z,-7,10}] 
ContourPlot[{dC[x,z]==0, discS[1,x,2,z]==0}, {x,-7,10},{z,-7,10}] 
ContourPlot3D[{dC[x,z]==0, discS[1,x,y,z]==0, y==-1}, 
 {x,-20,30}, {y,-20,30}, {z,-20,30}]
ContourPlot3D[{discS[1,x,y,z]==0, dC[x,z]==0, eta[x+z,y]==0}, 
 {x,-2000,5000}, {y,-2,50}, {z,-2000,5000}]
Show[ParametricPlot3D[{(1-2y^3)/y^2, (1-y+2y^2+y^4)/ y, (y^3-2)/y}, 
    {y,0,10}, PlotRange -> {{-5,5},{-2,6},{-5,5}}], 
   ParametricPlot3D[{(y^3-2)/y, (1-y+2y^2+y^4)/y, (1-2y^3)/y^2}, 
    {y,0,10}, PlotRange -> {{-5,5},{-2,6},{-5,5}}], 
   ContourPlot3D[{discS[1,x,y,z]==0}, {x,-5,5}, {y,-2,6}, {z,-5,5}]]

(* Fig 4.2 *)
ContourPlot[{dC[x,z]==0, discS[1,x,3,z]==0, (2+x+z)==0}, {x,-7,10},{z,-7,10}] 
Factor[discS[1,x,3,z]]

(* Fig 4.3, 4.4 *)
ContourPlot[{dC[x,z]==0, discS[1,x,4,z]==0}, {x,-20,40},{z,-20,40}] 
ContourPlot[{dC[x,z]==0, discS[1,x,4,z]==0}, {x,-3,1},{z,-3,1}] 
ContourPlot[{dC[x,z]==0, discS[1,x,4,z]==0}, {x,-2.2,-1.5},{z,-0.5,0.5}] 
ContourPlot[{dC[x,z]==0, discS[1,x,4,z]==0}, {x,-9.52,-6.5},{z,11,21}] 

(* Fig 4.5, 4.6 *)
ContourPlot[{dC[x,z]==0, discS[1,x,10,z]==0}, {x,-100,400},{z,-100,400}] 
ContourPlot[{dC[x,z]==0, discS[1,x,10,z]==0}, {x,-5,5},{z,-5,5}] 
ContourPlot[{dC[x,z]==0, discS[1,x,10,z]==0}, {x,-25,-20},{z,110,140}] 

ContourPlot[{dC[x,z]==0, discS[1,x,20,z]==0}, {x,-100,500},{z,-100,500}] 
ContourPlot[{dC[x,z]==0, discS[1,x,20,z]==0}, {x,-7,7},{z,-7,7}] 
ContourPlot[{dC[x,z]==0, discS[1,x,20,z]==0}, {x,-45,-35},{z,300,500}] 

ContourPlot[{dC[x,z]==0, discS[1,x,50,z]==0}, {x,-200,3000},{z,-200,3000}] 
ContourPlot[{dC[x,z]==0, discS[1,x,50,z]==0}, {x,-15,15},{z,-15,15}] 
ContourPlot[{dC[x,z]==0, discS[1,x,50,z]==0}, {x,-7.1,-6.8},{z,11.5,12.1}] 
ContourPlot[{dC[x,z]==0, discS[1,x,50,z]==0}, {x,-110,-50},{z,800,2800}] 

ContourPlot[{dC[x,z]==0, discS[1,x,200,z]==0}, {x,-400,10000},{z,-400,10000}] 
ContourPlot[{dC[x,z]==0, discS[1,x,200,z]==0}, {x,-30,50},{z,-30,50}] 
ContourPlot[{dC[x,z]==0, discS[1,x,200,z]==0}, {x,-30,50},{z,-30,50}] 
ContourPlot[{dC[x,z]==0, discS[1,x,200,z]==0}, {x,-15,-10},{z,25,42}] 
ContourPlot[{dC[x,z]==0, discS[1,x,200,z]==0}, {x,-500,-100},{z,4000,63000}] 

(*---------------------- Proof of Theorem 4.1(II) ---------------------------*)
(* $f_3^S(x,y) *)
f3S[x_,z_] := x^6 - 4 x^5 z + 7 x^4 z^2 - 8 x^3 z^3 + 7 x^2 z^4 - 4 x z^5 + z^6 - 174 x^5 - 342 x^4 z - 508 x^3 z^2 - 508 x^2 z^3 - 342 x z^4 - 174 z^5 - 414 x^4 - 712 x^3 z - 1332 x^2 z^2 - 712 x z^3 - 414 z^4 - 800 x^3 - 4320 x^2 z - 4320 x z^2 - 800 z^3 - 6592 x^2 - 16512 x z - 6592 z^2 - 16384 x - 16384 z  - 11776
Factor[discS[1,x,3,z] + 2(x+z+2)^2 f3S[x,z]] (* = 0 *)

(*---------------------- Proof of Theorem 4.1(III) --------------------------*)

GLx[w_] := (1-2w^3)/w^2
GLy[w_] := (1-w+2w^2+w^4)/w
GLz[w_] := (w^3-2)/w
specialww[w_]:=w^4-6w^2-8w+1
(* When w^4-6w^2-8w+1=0,
   x^4 - 76 x^3 + 30 x^2 + 1956 x - 5303 = 0
   y^4 - 28 y^3 - 90 y^2 - 92 y + 16353 = 0
   z^4 + 4 z^3 - 178 z^2 + 852 z - 1511 = 0 *)
Factor[discC[1,GLx[w],GLz[w]]] (* = 0 *)
Factor[discS[1,GLx[w],GLy[w],GLz[w]]] (* = 0 *)

(* discSx[x_,y_,z_] := D[discS[1,x,y,z], x] *)
discSx[x_, y_, z_] := 
 -5915 + 6942 x + 11211 x^2 + 3036 x^3 + 6500 x^4 + 1878 x^5 + 
 910 x^6 - 16 x^7 + 793 y + 3356 x y + 12108 x^2 y + 14048 x^3 y - 
 375 x^4 y + 3384 x^5 y + 532 x^6 y + 3749 y^2 + 4626 x y^2 + 
 9135 x^2 y^2 + 788 x^3 y^2 + 2245 x^4 y^2 - 1014 x^5 y^2 - 
 14 x^6 y^2 - 575 y^3 + 7224 x y^3 + 2112 x^2 y^3 + 1108 x^3 y^3 - 
 185 x^4 y^3 + 384 x^5 y^3 + 2039 y^4 - 430 x y^4 + 297 x^2 y^4 + 
 80 x^3 y^4 + 135 x^4 y^4 - 221 y^5 + 620 x y^5 + 276 x^2 y^5 + 
 12 x^3 y^5 + 127 y^6 + 62 x y^6 - 3 x^2 y^6 + 3 y^7 - 10231 z + 
 9922 x z - 8556 x^2 z + 736 x^3 z + 2465 x^4 z + 70 x^6 z + 
 3477 y z + 4160 x y z + 22356 x^2 y z - 60 x^3 y z + 1885 x^4 y z + 
 1440 x^5 y z - 14 x^6 y z + 10265 y^2 z + 11986 x y^2 z + 
 8436 x^2 y^2 z + 11092 x^3 y^2 z + 1155 x^4 y^2 z + 456 x^5 y^2 z - 
 427 y^3 z + 6960 x y^3 z + 2988 x^2 y^3 z - 1796 x^3 y^3 z + 
 655 x^4 y^3 z + 3059 y^4 z + 2086 x y^4 z + 984 x^2 y^4 z + 
 524 x^3 y^4 z + 151 y^5 z + 592 x y^5 z + 96 x^2 y^5 z + 107 y^6 z + 
 6 x y^6 z - y^7 z + 4961 z^2 + 5516 x z^2 + 3372 x^2 z^2 + 
 5836 x^3 z^2 + 1300 x^4 z^2 - 144 x^5 z^2 + 2080 y z^2 + 
 13224 x y z^2 + 1038 x^2 y z^2 + 3200 x^3 y z^2 + 1320 x^4 y z^2 + 
 48 x^5 y z^2 + 5993 y^2 z^2 - 4628 x y^2 z^2 + 6366 x^2 y^2 z^2 + 
 308 x^3 y^2 z^2 + 920 x^4 y^2 z^2 + 3480 y^3 z^2 + 9612 x y^3 z^2 + 
 1074 x^2 y^3 z^2 + 1264 x^3 y^3 z^2 + 1043 y^4 z^2 + 584 x y^4 z^2 + 
 630 x^2 y^4 z^2 + 296 y^5 z^2 + 140 x y^5 z^2 + 3 y^6 z^2 - 
 2852 z^3 + 2248 x z^3 + 3114 x^2 z^3 + 488 x^3 z^3 + 190 x^4 z^3 + 
 7452 y z^3 + 692 x y z^3 + 2802 x^2 y z^3 + 1776 x^3 y z^3 - 
 70 x^4 y z^3 + 2812 y^2 z^3 + 4244 x y^2 z^3 + 126 x^2 y^2 z^3 + 
 1016 x^3 y^2 z^3 + 996 y^3 z^3 + 716 x y^3 z^3 + 1350 x^2 y^3 z^3 + 
 328 y^4 z^3 + 420 x y^4 z^3 + 32 y^5 z^3 + 184 z^4 + 2918 x z^4 + 
 366 x^2 z^4 - 176 x^3 z^4 - 15 y z^4 + 1600 x y z^4 + 
 1332 x^2 y z^4 + 64 x^3 y z^4 + 2773 y^2 z^4 + 154 x y^2 z^4 + 
 762 x^2 y^2 z^4 - 449 y^3 z^4 + 632 x y^3 z^4 + 131 y^4 z^4 + 
 493 z^5 + 520 x z^5 + 114 x^2 z^5 + 377 y z^5 + 528 x y z^5 - 
 42 x^2 y z^5 + 231 y^2 z^5 + 368 x y^2 z^5 + 131 y^3 z^5 - 
 48 x z^6 + 240 y z^6 + 16 x y z^6 + 76 y^2 z^6 + 10 z^7 - 2 y z^7

(* discSy[x_,y_,z_] := D[discS[1,x,y,z],y] *)
discSy[x_, y_, z_] := 
 -5915 + 793 x + 1678 x^2 + 4036 x^3 + 3512 x^4 - 75 x^5 + 564 x^6 + 
 76 x^7 - 4082 y + 7498 x y + 4626 x^2 y + 6090 x^3 y + 394 x^4 y + 
 898 x^5 y - 338 x^6 y - 4 x^7 y + 14847 y^2 - 1725 x y^2 + 
 10836 x^2 y^2 + 2112 x^3 y^2 + 831 x^4 y^2 - 111 x^5 y^2 + 
 192 x^6 y^2 - 8756 y^3 + 8156 x y^3 - 860 x^2 y^3 + 396 x^3 y^3 + 
 80 x^4 y^3 + 108 x^5 y^3 + 4675 y^4 - 1105 x y^4 + 1550 x^2 y^4 + 
 460 x^3 y^4 + 15 x^4 y^4 - 978 y^5 + 762 x y^5 + 186 x^2 y^5 - 
 6 x^3 y^5 + 217 y^6 + 21 x y^6 - 8 y^7 + 793 z + 3477 x z + 
 2080 x^2 z + 7452 x^3 z - 15 x^4 z + 377 x^5 z + 240 x^6 z - 
 2 x^7 z + 7498 y z + 20530 x y z + 11986 x^2 y z + 5624 x^3 y z + 
 5546 x^4 y z + 462 x^5 y z + 152 x^6 y z - 1725 y^2 z - 
 1281 x y^2 z + 10440 x^2 y^2 z + 2988 x^3 y^2 z - 1347 x^4 y^2 z + 
 393 x^5 y^2 z + 8156 y^3 z + 12236 x y^3 z + 4172 x^2 y^3 z + 
 1312 x^3 y^3 z + 524 x^4 y^3 z - 1105 y^4 z + 755 x y^4 z + 
 1480 x^2 y^4 z + 160 x^3 y^4 z + 762 y^5 z + 642 x y^5 z + 
 18 x^2 y^5 z + 21 y^6 z - 7 x y^6 z + 1678 z^2 + 2080 x z^2 + 
 6612 x^2 z^2 + 346 x^3 z^2 + 800 x^4 z^2 + 264 x^5 z^2 + 8 x^6 z^2 + 
 4626 y z^2 + 11986 x y z^2 - 4628 x^2 y z^2 + 4244 x^3 y z^2 + 
 154 x^4 y z^2 + 368 x^5 y z^2 + 10836 y^2 z^2 + 10440 x y^2 z^2 + 
 14418 x^2 y^2 z^2 + 1074 x^3 y^2 z^2 + 948 x^4 y^2 z^2 - 
 860 y^3 z^2 + 4172 x y^3 z^2 + 1168 x^2 y^3 z^2 + 840 x^3 y^3 z^2 + 
 1550 y^4 z^2 + 1480 x y^4 z^2 + 350 x^2 y^4 z^2 + 186 y^5 z^2 + 
 18 x y^5 z^2 + 4036 z^3 + 7452 x z^3 + 346 x^2 z^3 + 934 x^3 z^3 + 
 444 x^4 z^3 - 14 x^5 z^3 + 6090 y z^3 + 5624 x y z^3 + 
 4244 x^2 y z^3 + 84 x^3 y z^3 + 508 x^4 y z^3 + 2112 y^2 z^3 + 
 2988 x y^2 z^3 + 1074 x^2 y^2 z^3 + 1350 x^3 y^2 z^3 + 396 y^3 z^3 + 
 1312 x y^3 z^3 + 840 x^2 y^3 z^3 + 460 y^4 z^3 + 160 x y^4 z^3 - 
 6 y^5 z^3 + 3512 z^4 - 15 x z^4 + 800 x^2 z^4 + 444 x^3 z^4 + 
 16 x^4 z^4 + 394 y z^4 + 5546 x y z^4 + 154 x^2 y z^4 + 
 508 x^3 y z^4 + 831 y^2 z^4 - 1347 x y^2 z^4 + 948 x^2 y^2 z^4 + 
 80 y^3 z^4 + 524 x y^3 z^4 + 15 y^4 z^4 - 75 z^5 + 377 x z^5 + 
 264 x^2 z^5 - 14 x^3 z^5 + 898 y z^5 + 462 x y z^5 + 368 x^2 y z^5 - 
 111 y^2 z^5 + 393 x y^2 z^5 + 108 y^3 z^5 + 564 z^6 + 240 x z^6 + 
 8 x^2 z^6 - 338 y z^6 + 152 x y z^6 + 192 y^2 z^6 + 76 z^7 - 
 2 x z^7 - 4 y z^7

(* discSz[x_,y_,z_] := D[discS[1,x,y,z],z] *)
discSz[x_, y_, z_] := 
 -5915 - 10231 x + 4961 x^2 - 2852 x^3 + 184 x^4 + 493 x^5 + 10 x^7 + 
 793 y + 3477 x y + 2080 x^2 y + 7452 x^3 y - 15 x^4 y + 377 x^5 y + 
 240 x^6 y - 2 x^7 y + 3749 y^2 + 10265 x y^2 + 5993 x^2 y^2 + 
 2812 x^3 y^2 + 2773 x^4 y^2 + 231 x^5 y^2 + 76 x^6 y^2 - 575 y^3 - 
 427 x y^3 + 3480 x^2 y^3 + 996 x^3 y^3 - 449 x^4 y^3 + 131 x^5 y^3 + 
 2039 y^4 + 3059 x y^4 + 1043 x^2 y^4 + 328 x^3 y^4 + 131 x^4 y^4 - 
 221 y^5 + 151 x y^5 + 296 x^2 y^5 + 32 x^3 y^5 + 127 y^6 + 
 107 x y^6 + 3 x^2 y^6 + 3 y^7 - x y^7 + 6942 z + 9922 x z + 
 5516 x^2 z + 2248 x^3 z + 2918 x^4 z + 520 x^5 z - 48 x^6 z + 
 3356 y z + 4160 x y z + 13224 x^2 y z + 692 x^3 y z + 1600 x^4 y z + 
 528 x^5 y z + 16 x^6 y z + 4626 y^2 z + 11986 x y^2 z - 
 4628 x^2 y^2 z + 4244 x^3 y^2 z + 154 x^4 y^2 z + 368 x^5 y^2 z + 
 7224 y^3 z + 6960 x y^3 z + 9612 x^2 y^3 z + 716 x^3 y^3 z + 
 632 x^4 y^3 z - 430 y^4 z + 2086 x y^4 z + 584 x^2 y^4 z + 
 420 x^3 y^4 z + 620 y^5 z + 592 x y^5 z + 140 x^2 y^5 z + 62 y^6 z + 
 6 x y^6 z + 11211 z^2 - 8556 x z^2 + 3372 x^2 z^2 + 3114 x^3 z^2 + 
 366 x^4 z^2 + 114 x^5 z^2 + 12108 y z^2 + 22356 x y z^2 + 
 1038 x^2 y z^2 + 2802 x^3 y z^2 + 1332 x^4 y z^2 - 42 x^5 y z^2 + 
 9135 y^2 z^2 + 8436 x y^2 z^2 + 6366 x^2 y^2 z^2 + 126 x^3 y^2 z^2 + 
 762 x^4 y^2 z^2 + 2112 y^3 z^2 + 2988 x y^3 z^2 + 1074 x^2 y^3 z^2 + 
 1350 x^3 y^3 z^2 + 297 y^4 z^2 + 984 x y^4 z^2 + 630 x^2 y^4 z^2 + 
 276 y^5 z^2 + 96 x y^5 z^2 - 3 y^6 z^2 + 3036 z^3 + 736 x z^3 + 
 5836 x^2 z^3 + 488 x^3 z^3 - 176 x^4 z^3 + 14048 y z^3 - 
 60 x y z^3 + 3200 x^2 y z^3 + 1776 x^3 y z^3 + 64 x^4 y z^3 + 
 788 y^2 z^3 + 11092 x y^2 z^3 + 308 x^2 y^2 z^3 + 1016 x^3 y^2 z^3 + 
 1108 y^3 z^3 - 1796 x y^3 z^3 + 1264 x^2 y^3 z^3 + 80 y^4 z^3 + 
 524 x y^4 z^3 + 12 y^5 z^3 + 6500 z^4 + 2465 x z^4 + 1300 x^2 z^4 + 
 190 x^3 z^4 - 375 y z^4 + 1885 x y z^4 + 1320 x^2 y z^4 - 
 70 x^3 y z^4 + 2245 y^2 z^4 + 1155 x y^2 z^4 + 920 x^2 y^2 z^4 - 
 185 y^3 z^4 + 655 x y^3 z^4 + 135 y^4 z^4 + 1878 z^5 - 144 x^2 z^5 + 
 3384 y z^5 + 1440 x y z^5 + 48 x^2 y z^5 - 1014 y^2 z^5 + 
 456 x y^2 z^5 + 384 y^3 z^5 + 910 z^6 + 70 x z^6 + 532 y z^6 - 
 14 x y z^6 - 14 y^2 z^6 - 16 z^7

(* Factor[GLx[w] + GLz[w]]
   GLxz[w_] := (1 - 2 w - 2 w^3 + w^4)/w^2  = GLx[w]+GLz[w] *)

Factor[discSx[GLx[w], GLy[w], GLz[w]]]
(* = -(((w-1)^6 (w+1)^3 (w^2+1)^6 (1 - 8 w - 6 w^2 + w^4)^3 
       ((w-1)^2+(w^2+1)^2))/w^(14)) *)
Factor[discSy[GLx[w], GLy[w], GLz[w]]]  (* = 0 *)
Factor[discSx[GLx[w], GLy[w], GLz[w]]]
(* = -(((w-1)^6 (w+1)^3 (w^2+1)^6 (1 - 8 w - 6 w^2 + w^4)^3 
       ((w-1)^2+(w^2+1)^2))/w^(15)) *)

Factor[g0[x,0]] (* = 0 *)
Factor[discC[g0[0,x], g1[0,x], g3[0,x]]]

Solve[t^3+t^2+3t-1==0] //N
delta := 0.29559774252208
Factor[g2[0,t]]

(*----------------------------- Lemma 4.9 -----------------------------------*)
(* $G_x(w)$, $G_y(w)$, $G_z(w)$. 
GSx[w_] := (1-2w^3)/w^2
GSy[w_] := ((w^2+1)^2 - w)/w
GSz[w_] := (w^3-2)/w
Factor[GSz[w] - GSx[1/w]] (* = 0 *)

(*----------------------------- Lemma 4.10 ----------------------------------*)
eta[x_,y_] :=  61 + 62 x + 56 y + 32 x^2 + 30 x y - 6 y^2 + 9 x^3 + 4 x^2 y - 6 x y^2 - 16 y^3 + x^4 - 4 x^2 y^2 - 6 x y^3 + y^4 - x^3 y^2

(* (1) *)
Factor[eta[GSx[w]+GSz[w], GSy[w]]] (* = 0 *)

(* $f_{38}(w)$ *)
f38[w_] := (4096 - 53248 w + 481280 w^2 - 854016 w^3 + 13978880 w^4 - 
  41097344 w^5 + 65036288 w^6 - 202451552 w^7 + 540672592 w^8 - 
  804267808 w^9 + 1100150149 w^10 - 2254891644 w^11 + 
  3084561810 w^12 - 2541095484 w^13 + 3389806119 w^14 - 
  1035461672 w^15 + 2831200612 w^16 - 1867248840 w^17 + 
  361863981 w^18 - 1120155156 w^19 + 1095627342 w^20 + 
  608693644 w^21 + 41547111 w^22 - 82695504 w^23 - 417819512 w^24 - 
  24117328 w^25 - 32466329 w^26 + 27829532 w^27 + 21823118 w^28 + 
  547996 w^29 + 7975021 w^30 + 92760 w^31 + 912260 w^32 + 
  113848 w^33 - 57625 w^34 + 64756 w^35 - 12078 w^36 + 2068 w^37 + 517 w^38)

Factor[fScusp[GSx[w], GSy[w]] - (1/w^(22))(w-1)^4(w^2+1)^4(w^4-6w^2-8w+1)^2 f38[w]]
Solve[f38[w]==0] //N
w1 := -8.590880070252275
w2 := -2.4445756284167754

Solve[w^4-6w^2-8w+1==0] //N
tau1 := 0.11508799467984865
tau2  := 2.934317165179855
g2[0,tau1]/g0[0,tau1]
R1 := 7.920703957438771
g2[0,tau2]/g0[0,tau2]
R2 := 30.474537321438845
Eliminate[{R g0[0,w] == g2[0,w], w^4-6w^2-8w+1==0},w]
Solve[R^4-28R^3-90R^2-92R+16353==0] //N
(* R1, R2 are roots of $R^4-28R^3-90R^2-92R+16353=0$. *)

Factor[Solve[{kappa1(GSx[a]+GSz[a])+kappa2 GSy[a]==1, kappa1 (GSx[b]+GSz[b])+kappa2 GSy[b]==1}, {kappa1, kappa2}]]  (* kappa1, kappa2 are the following kappa1sol[], kappa2sol[] *)
kappa1sol[a_,b_] := (a b (-1 + 2 a b + a^3 b + a^2 b^2 + a b^3))/(
   1 - a + 2 a^2 + a^4 - b + 4 a b - 2 a^2 b - 2 a^4 b + 2 b^2 - 
   2 a b^2 - 2 a^2 b^2 - a^3 b^2 - a^2 b^3 - 2 a^3 b^3 - 2 a^4 b^3 +
   b^4 - 2 a b^4 - 2 a^3 b^4 + a^4 b^4)
kappa2sol[a_,b_] := -((-1 + a b) (a + b - 2 a b + a^2 b + a b^2))/(
    1 - a + 2 a^2 + a^4 - b + 4 a b - 2 a^2 b - 2 a^4 b + 2 b^2 -
    2 a b^2 - 2 a^2 b^2 - a^3 b^2 - a^2 b^3 - 2 a^3 b^3 - 2 a^4 b^3 + 
    b^4 - 2 a b^4 - 2 a^3 b^4 + a^4 b^4)
(* In the above, a=tau1, b=tau2 *)
Eliminate[{kappa1==kappa1sol[a,b], s==a+b, t==a b},{a,b}]
(* Result of this elimination *)
Solve[kappa1 s^4 - 2 kappa1 s^3 t + s^2 (2 kappa1 - 4 kappa1 t - t^2) + 
   kappa1 s (-1 - 2 t + 5 t^2 - 2 t^3) == -kappa1 - t + 2 t^2 - t^3 + 
   2 kappa1 t^3 - kappa1 t^4, kappa1]
c1[s_, t_] := (s^2t^2-t^3+2t^2-t)/(s^4-2s^3t-2s t^3+t^4-4s^2t+5s t^2-2t^3+2s^2-2s t-s+1)
Eliminate[{kappa2==kappa2sol[a,b], s==a+b, t==a b},{a,b}]
Solve[kappa2 s^4 + kappa2 s^2 (2 - 4 t) - 2 kappa2 s^3 t + 
  s (-1 - kappa2 - 2 kappa2 t + t^2 + 5 kappa2 t^2 - 2 kappa2 t^3) == 
  -kappa2 - 2 t + 2 t^2 + 2 kappa2 t^3 - kappa2 t^4, kappa2]
c2[s_, t_] := (-s t^2+2t^2+s-2t)/(s^4-2s^3t-2s t^3+t^4-4s^2t+5s t^2-2t^3+2s^2-2s t-s+1)

sf[t_] := (-t^4-6t^3+70t+1)/8
Ft[t_] := t^6+6t^5-t^4-76t^3-t^2+6t+1
Solve[Ft[t]== 0] // N
Eliminate[{s+s2==0, t t2==1, t+t2+s s2==-6, t s2+s t2==8}, {s2, t2}]
(* This elimination result is Ft[t]=0 and s=sf[t]. 
Factor[c1[sf[t], t]]
c1[t_] := (64 t (-64 + 129 t + 76 t^2 + 4900 t^3 - 12 t^4 - 842 t^5 - 
      140 t^6 + 36 t^7 + 12 t^8 + t^9))/(3713 - 18936 t + 
    548280 t^2 + 53896 t^3 + 18351612 t^4 - 129976 t^5 - 
    6828632 t^6 - 1114872 t^7 + 944006 t^8 + 312152 t^9 - 
    31416 t^10 - 28584 t^11 - 3460 t^12 + 600 t^13 + 216 t^14 + 
    24 t^15 + t^16)
Factor[c2[sf[t], t]]
c2[t_] := (512 (-1 + t) (-1 - 55 t - 70 t^2 + 6 t^3 + 7 t^4 + 
      t^5))/(3713 - 18936 t + 548280 t^2 + 53896 t^3 + 18351612 t^4 - 
    129976 t^5 - 6828632 t^6 - 1114872 t^7 + 944006 t^8 + 
    312152 t^9 - 31416 t^10 - 28584 t^11 - 3460 t^12 + 600 t^13 + 
    216 t^14 + 24 t^15 + t^16)
Eliminate[{x == c1[t], Ft[t] == 0}, t]
(* Then we obtain fc1[x]=0 *)
fc1[x_] := 817808203 x^6 - 546807084 x^5 + 129155640 x^4 - 13342016 x^3 + 556080 x^2 - 10176 x + 64
Eliminate[{x == c2[t], Ft[t] == 0}, t]
(* Then we obtain fc2[x]=0 *)
fc2[x_] := 43042537 x^6 - 4514514 x^5 - 188769 x^4 - 38684 x^3 + 4119 x^2 - 114 x + 1
 546807084 x^5 + 817808203 x^6

Solve[fc1[x]==0] //N
Solve[fc2[x]==0] //N

(*------------------------- Proposition 4.12 --------------------------------*)
(* $d_e^C(s,t) *)
deC[s_,t_] := 
  -(1 + 2 s - 3 s^2 - 8 s^3 + 2 s^4 + 12 s^5 + 2 s^6 - 8 s^7 - 3 s^8 + 
  2 s^9 + s^10 - 8 t - 8 s t + 32 s^2 t + 32 s^3 t - 48 s^4 t - 
  48 s^5 t + 32 s^6 t + 32 s^7 t - 8 s^8 t - 8 s^9 t - 6 t^2 - 
  76 s t^2 - 112 s^2 t^2 + 76 s^3 t^2 + 236 s^4 t^2 + 76 s^5 t^2 - 
  112 s^6 t^2 - 76 s^7 t^2 - 6 s^8 t^2 + 2 t^3 + 22 s t^3 - 
  78 s^2 t^3 + 54 s^3 t^3 + 54 s^4 t^3 - 78 s^5 t^3 + 22 s^6 t^3 + 
  2 s^7 t^3 - 15 t^4 - 70 s t^4 - 401 s^2 t^4 - 756 s^3 t^4 - 
  401 s^4 t^4 - 70 s^5 t^4 - 15 s^6 t^4 - 12 t^5 + 36 s t^5 - 
  24 s^2 t^5 - 24 s^3 t^5 + 36 s^4 t^5 - 12 s^5 t^5 + t^6 + 
  96 s t^6 + 238 s^2 t^6 + 96 s^3 t^6 + s^4 t^6 - 6 t^7 + 6 s t^7 + 
  6 s^2 t^7 - 6 s^3 t^7 - 6 t^8 - 24 s t^8 - 6 s^2 t^8 + t^10)
g0h[u_,v_,w_] := (-v(u w v^2 - (u+w)(u^2+w^2)v + u w(u-w)^2))
g1h[u_,v_,w_] := (u v^4 - w(u+2w)v^3 -2u w(u-w)v^2 - u(2u^3+u^2 w-3w^3)v + w(u^2-w^2)^2)
g2h[u_,v_,w_] := (v(v^4+(2u^2-3u w+2w^2)v^2 - (u+w)(u^2+w^2)v + (u-w)^2(u^2-u w+w^2)))
g3h[u_,v_,w_] := g1h[w,v,u]
FrakEh[a_,b_,c_,d_,u_,v_,w_] := g0h[u,v,w] s0[a,b,c,d] + g1h[u,v,w] s1[a,b,c,d] + g2h[u,v,w] s2[a,b,c,d] + g3h[u,v,w] s3[a,b,c,d]
g0[s_,t_] := g0h[s,t,1]
g1[s_,t_] := g1h[s,t,1]
g2[s_,t_] := g2h[s,t,1]
g3[s_,t_] := g3h[s,t,1]
g[s_,t_] := {g0[s,t], g1[s,t], g2[s,t], g3[s,t]}
FrakE[a_,b_,c_,d_,s_,t_] := FrakEh[a,b,c,d,s,t,1]

Factor[discC[g0[s,t], g1[s,t], g3[s,t]] - 
  s^2 (t-s-1)^2 ((s-1)^2+t^2)^2 deC[s,t]]

Factor[deC[0,t] - (-(t+1)^2 (t^2-t+1)^2 (t^4-6t^2-8t+1))]
Solve[t^4-6t^2-8t+1==0] //N
tau1 := 0.11508799467984865
tau2 := 2.934317165179855
Factor[deC[s,0] - (-(s-1)^4 (s+1)^6)]
Factor[FrakE[a,b,c,d,1,0]] (* = 0 *)

(*------------------------ Proposition 4.12(1) ------------------------------*)
f[a0_,a1_,a2_,a3_,t_] := s1[a0,a1,a2,a3]+s3[a0,a1,a2,a3]+t s2[a0,a1,a2,a3]
Solve[discS[0,1,y,1]==0] // N  (* y=0, 16 *)
w1[u_] := u+1/u 
v1[u_,t_] := (u/(2(u+1)))(t+2-w1[u])
r1[u_,t_] := -w1[u]^2+2(3t+2)w1[u]-(t-2)^2
Factor[f[0,u,v,1,t] - ((u+1)(v-v1[u,t])^2 + u^2 r1[u,t]/(4(u+1)))]
Factor[f[0,1,v1[1,t],1,t] - r1[1,t]/8]
Factor[r1[1,t] - t(16-t)]

(*------------------------ Proposition 4.12(2) ------------------------------*)
Solve[t^4-3t^3-27t^2-64t+2 == 0] //N
xi1 := 0.030847203111101784`
xi2 := 7.631998798270698` 

f[a0_,a1_,a2_,a3_,t_] := s1[a0,a1,a2,a3]+t s2[a0,a1,a2,a3]
v2[u_,t_] := u(t+1-u)/2
r2[u_,t_] := -u^3+(2t+2)u^2-(t-1)^2u+4t
Factor[f[0,u,v,1,t] - ((v-v2[u,t])^2 + (u/4)r2[u,t])]
Factor[f[0,u,0,1,t] - t u(u+1)]
Uplus[t_] := (2(t+1) + Sqrt[t^4+14t+1])/3
Uminus[t_] := (2(t+1) - Sqrt[t^4+14t+1])/3
Plot[{Uplus[t], Uminus[t], t+1},{t,0,8}]
(* Discriminant of a x^3 + b x^2 + c x + d = 0 *)
Disc3[a_,b_,c_,d_] := b^2c^2-4a c^3-4b^3d-27a^2d^2+18a b c d
Factor[discC[p0,p1,p3] + Disc3[p0,p1,p3,p0]]
Factor[Disc3[-1,2t+2,-(t-1)^2,4] - (-16t(t^4-3t^3-27t^2-64t+2))]
Factor[discS[0, 1, t, 0] - (-t^2(t^4-3t^3-27t^2-64t+2))]
Factor[discS[0,x,y,z] - discS[0,z,y,x]]

(*------------------------ Proposition 4.12(3) ------------------------------*)
Solve[mu^4+mu^3-2mu^2-3mu+1 == 0] //N 
mu1 := 0.28823099624098636
mu4 := 1.458732532276226`
Solve[nu^4-7nu^3+13nu^2-20nu+2 == 0] //N
nu1 := 0.10702250456543716`
nu4 := 5.231938432442872`
Solve[nu^4-4nu^3+3nu^2-6nu+2 == 0] //N
nu2 := 0.37130810343505805`
nu3 := 3.5866331329972363`
mu2 := 1/mu4  (* = 0.6855266321095796` *)
mu3 := 1/mu1  (* = 3.4694394879165347` *)

Eliminate[{r2[u,t]==0, t^4-3t^3-27t^2-64t+2 == 0},t]
(* u(u-1)^2 (u^4+u^3-2u^2-3u+1)^2 (u^4-16u^3+48u^2-384u+512) = 0 *)

(*------------------------ Proposition 4.12(4) ------------------------------*)
Factor[discC[0,x,1-x] - (-x^2(1-x)^2)]

(*------------------------------ Fig 4.7 ------------------------------------*)
ContourPlot[{discS[0,x,y,1-x]==0, x==0, x==1, y==0}, {x,-1,2}, {y,-5,10}]
ContourPlot[{discS[0,x,y,1-x]==0, x==0, x==1, y==0}, {x,-0.1,1.1}, {y,-0.01,0.05}]
Factor[discS[0,1/2,y,1/2] - (-(1/4)(y-8) y^2(y+1)^2 (y+2)^2)]

Relation1[s_,r_] := ((r^3+1)^2(r^4-6r^2-8r+1) + 
  (r+3)(r^9-5r^8-6r^7-2r^6+6r^5-14r^4-6r^3-2r^2-3r-1) s - 
  2(r^(10)+12r^8+26r^7-r^6+4r^5-r^4+26r^3+12r^2+1) s^2 + 
  (3r+1)(-r^9-3r^8-2r^7-6r^6-14r^5+6r^4-2r^3-6r^2-5r+1) s^3 + 
  + (r^3+1)^2(r^4-8r^3-6r^2+1)s^4)
Relation2[t_,r_] := 
 (2(r-1)^2(r^2+1)^2(r^4+4r^3-6r^2+4r+1) - 
 2(r-1) (-10 - 14 r - 13 r^2 - 25 r^3 - 17 r^4 + 11 r^5 - 51 r^6 + 9 r^7 - 21 r^8 + 3 r^9) s + 
 (13 + 14 r - 23 r^2 + 28 r^3 - 84 r^5 + 60 r^6 - 4 r^7 - 69 r^8 - 2 r^9 + 3 r^10) s^2 - 
 (7 + 10 r - 14 r^2 + 12 r^4 - 40 r^5 - 14 r^6 + 40 r^7 - 43 r^8 - 26 r^9 + 4 r^10) s^3 + 
 (r^3+1)^2(r^4-8r^3-6r^2+1) s^4)

(*---------------------------- Theorem 4.13 ---------------------------------*)
g0d[s_,t_] := (-s+2s^2-s^3+t+s t+s^2t+s^3t-s t^2)  (* = g0d[s,t]/t *)
g2d[s_,t_] := (1-3s+4s^2-3s^3+s^4-t-s t-s^2t-s^3t+2t^2-3s t^2+2s^2t^2+t^4) 
   (* = g2[s,t]/t *)
deC[s_,t_] := 
  -(1 + 2 s - 3 s^2 - 8 s^3 + 2 s^4 + 12 s^5 + 2 s^6 - 8 s^7 - 3 s^8 + 
  2 s^9 + s^10 - 8 t - 8 s t + 32 s^2 t + 32 s^3 t - 48 s^4 t - 
  48 s^5 t + 32 s^6 t + 32 s^7 t - 8 s^8 t - 8 s^9 t - 6 t^2 - 
  76 s t^2 - 112 s^2 t^2 + 76 s^3 t^2 + 236 s^4 t^2 + 76 s^5 t^2 - 
  112 s^6 t^2 - 76 s^7 t^2 - 6 s^8 t^2 + 2 t^3 + 22 s t^3 - 
  78 s^2 t^3 + 54 s^3 t^3 + 54 s^4 t^3 - 78 s^5 t^3 + 22 s^6 t^3 + 
  2 s^7 t^3 - 15 t^4 - 70 s t^4 - 401 s^2 t^4 - 756 s^3 t^4 - 
  401 s^4 t^4 - 70 s^5 t^4 - 15 s^6 t^4 - 12 t^5 + 36 s t^5 - 
  24 s^2 t^5 - 24 s^3 t^5 + 36 s^4 t^5 - 12 s^5 t^5 + t^6 + 
  96 s t^6 + 238 s^2 t^6 + 96 s^3 t^6 + s^4 t^6 - 6 t^7 + 6 s t^7 + 
  6 s^2 t^7 - 6 s^3 t^7 - 6 t^8 - 24 s t^8 - 6 s^2 t^8 + t^10)
(* deCh[u_,v_,w_] := Factor[w^(10) deC[u/w, v/w]] *)
deCh[u_,v_,w_] := -u^10 + 8 u^9 v + 6 u^8 v^2 - 2 u^7 v^3 + 15 u^6 v^4 + 12 u^5 v^5 - 
 u^4 v^6 + 6 u^3 v^7 + 6 u^2 v^8 - v^10 - 2 u^9 w + 8 u^8 v w + 
 76 u^7 v^2 w - 22 u^6 v^3 w + 70 u^5 v^4 w - 36 u^4 v^5 w - 
 96 u^3 v^6 w - 6 u^2 v^7 w + 24 u v^8 w + 3 u^8 w^2 - 32 u^7 v w^2 + 
 112 u^6 v^2 w^2 + 78 u^5 v^3 w^2 + 401 u^4 v^4 w^2 + 
 24 u^3 v^5 w^2 - 238 u^2 v^6 w^2 - 6 u v^7 w^2 + 6 v^8 w^2 + 
 8 u^7 w^3 - 32 u^6 v w^3 - 76 u^5 v^2 w^3 - 54 u^4 v^3 w^3 + 
 756 u^3 v^4 w^3 + 24 u^2 v^5 w^3 - 96 u v^6 w^3 + 6 v^7 w^3 - 
 2 u^6 w^4 + 48 u^5 v w^4 - 236 u^4 v^2 w^4 - 54 u^3 v^3 w^4 + 
 401 u^2 v^4 w^4 - 36 u v^5 w^4 - v^6 w^4 - 12 u^5 w^5 + 
 48 u^4 v w^5 - 76 u^3 v^2 w^5 + 78 u^2 v^3 w^5 + 70 u v^4 w^5 + 
 12 v^5 w^5 - 2 u^4 w^6 - 32 u^3 v w^6 + 112 u^2 v^2 w^6 - 
 22 u v^3 w^6 + 15 v^4 w^6 + 8 u^3 w^7 - 32 u^2 v w^7 + 
 76 u v^2 w^7 - 2 v^3 w^7 + 3 u^2 w^8 + 8 u v w^8 + 6 v^2 w^8 - 
 2 u w^9 + 8 v w^9 - w^10
Factor[discC[g0h[u,v,w],g1h[u,v,w],g3h[u,v,w]] - 
  u^2 w^2 (u+w-v)^2 ((u-w)^2+v^2)^2 deCh[u,v,w]]  (* = 0 *)
Factor[deCh[w,v,u] - deCh[u,v,w]] (* = 0 *)
Factor[deCh[t,1,0] - (-(t^3+1)^2(t^4-8t^3-6t^2+1))] (* = 0 *)
tau1 := 0.11508799467984844`
tau2 := 2.934317165179858` 
tau3 := 0.34079478928403617` (* = 1/tau2 *)
tau4 := 8.689003599218129`,  (* = 1/tau1 *)
kappa1 := 0.012907403163057508`
kappa2 := 0.03189258447607269`
L[s_,t_]:=kappa1(g1[s,t]+g3[s,t])+kappa2 g2[s,t] - g0[s,t]

ContourPlot[{deC[s,t]==0,g0d[s,t]==0},{s,0,6},{t,0,6}]
ContourPlot[{deC[s,t]==0,g0d[s,t]==0,g1[s,t]==0,g3[s,t]==0,t==s+1,s==1}, 
 {s,0,6}, {t,0,6}]
ContourPlot[{deC[s,t]==0,g0d[s,t]==0,eta[s,t]==0,g1[s,t]==0,g3[s,t]==0,
     t==s+1,s==1,s==0}, {s,-1,6}, {t,-1,6}]
ContourPlot[{deC[s,t]==0,g0d[s,t]==0, eta[s,t]==0}, {s,-1,6}, {t,-1,6}]
ContourPlot[{deC[s,t]==0,g0d[s,t]==0, L[s,t]==0,s==0,t==0}, {s,-1,6}, {t,-1,6}]



(*--------------------- Proof of Proposition 1.11 ---------------------------*)
f1[a_,b_,c_,d_]:=a^3
f2[a_,b_,c_,d_]:=a^2b 
f3[a_,b_,c_,d_]:=a^2c 
f4[a_,b_,c_,d_]:=a^2d 
f5[a_,b_,c_,d_]:=a b^2
f6[a_,b_,c_,d_]:=a b c 
f7[a_,b_,c_,d_]:=a b d 
f8[a_,b_,c_,d_]:=a c^2
f9[a_,b_,c_,d_]:=a c d 
f10[a_,b_,c_,d_]:=a d^2
f11[a_,b_,c_,d_]:=b^3
f12[a_,b_,c_,d_]:=b^2c 
f13[a_,b_,c_,d_]:=b^2d 
f14[a_,b_,c_,d_]:=b c^2
f15[a_,b_,c_,d_]:=b c d 
f16[a_,b_,c_,d_]:=b d^2
f17[a_,b_,c_,d_]:=c^3
f18[a_,b_,c_,d_]:=c^2d 
f19[a_,b_,c_,d_]:=c d^2
f20[a_,b_,c_,d_]:=d^3
f[a_,b_,c_,d_]:={f1[a,b,c,d],f2[a,b,c,d],f3[a,b,c,d],f4[a,b,c,d],f5[a,b,c,d],f6[a,b,c,d],f7[a,b,c,d],f8[a,b,c,d],f9[a,b,c,d],f10[a,b,c,d],f11[a,b,c,d],f12[a,b,c,d],f13[a,b,c,d],f14[a,b,c,d],f15[a,b,c,d],f16[a,b,c,d],f17[a,b,c,d],f18[a,b,c,d],f19[a,b,c,d],f20[a,b,c,d]}
fa1[a_,b_,c_,d_]:=3a^2
fa2[a_,b_,c_,d_]:=2a b 
fa3[a_,b_,c_,d_]:=2a c 
fa4[a_,b_,c_,d_]:=2a d 
fa5[a_,b_,c_,d_]:=b^2
fa6[a_,b_,c_,d_]:=b c 
fa7[a_,b_,c_,d_]:=b d 
fa8[a_,b_,c_,d_]:=c^2
fa9[a_,b_,c_,d_]:=c d 
fa10[a_,b_,c_,d_]:=d^2
fa11[a_,b_,c_,d_]:=0
fa12[a_,b_,c_,d_]:=0
fa13[a_,b_,c_,d_]:=0
fa14[a_,b_,c_,d_]:=0
fa15[a_,b_,c_,d_]:=0
fa16[a_,b_,c_,d_]:=0
fa17[a_,b_,c_,d_]:=0
fa18[a_,b_,c_,d_]:=0
fa19[a_,b_,c_,d_]:=0
fa20[a_,b_,c_,d_]:=0
fa[a_,b_,c_,d_]:={fa1[a,b,c,d],fa2[a,b,c,d],fa3[a,b,c,d],fa4[a,b,c,d],fa5[a,b,c,d],fa6[a,b,c,d],fa7[a,b,c,d],fa8[a,b,c,d],fa9[a,b,c,d],fa10[a,b,c,d],fa11[a,b,c,d],fa12[a,b,c,d],fa13[a,b,c,d],fa14[a,b,c,d],fa15[a,b,c,d],fa16[a,b,c,d],fa17[a,b,c,d],fa18[a,b,c,d],fa19[a,b,c,d],fa20[a,b,c,d]}
fb1[a_,b_,c_,d_]:=0
fb2[a_,b_,c_,d_]:=a^2
fb3[a_,b_,c_,d_]:=0
fb4[a_,b_,c_,d_]:=0
fb5[a_,b_,c_,d_]:=2a b 
fb6[a_,b_,c_,d_]:=a c 
fb7[a_,b_,c_,d_]:=a d 
fb8[a_,b_,c_,d_]:=0
fb9[a_,b_,c_,d_]:=0
fb10[a_,b_,c_,d_]:=0
fb11[a_,b_,c_,d_]:=3b^2
fb12[a_,b_,c_,d_]:=2b c 
fb13[a_,b_,c_,d_]:=2b d 
fb14[a_,b_,c_,d_]:=c^2
fb15[a_,b_,c_,d_]:=c d 
fb16[a_,b_,c_,d_]:=d^2
fb17[a_,b_,c_,d_]:=0
fb18[a_,b_,c_,d_]:=0
fb19[a_,b_,c_,d_]:=0
fb20[a_,b_,c_,d_]:=0
fb[a_,b_,c_,d_]:={fb1[a,b,c,d],fb2[a,b,c,d],fb3[a,b,c,d],fb4[a,b,c,d],fb5[a,b,c,d],fb6[a,b,c,d],fb7[a,b,c,d],fb8[a,b,c,d],fb9[a,b,c,d],fb10[a,b,c,d],fb11[a,b,c,d],fb12[a,b,c,d],fb13[a,b,c,d],fb14[a,b,c,d],fb15[a,b,c,d],fb16[a,b,c,d],fb17[a,b,c,d],fb18[a,b,c,d],fb19[a,b,c,d],fb20[a,b,c,d]}
fc1[a_,b_,c_,d_]:=0
fc2[a_,b_,c_,d_]:=0
fc3[a_,b_,c_,d_]:=a^2
fc4[a_,b_,c_,d_]:=0
fc5[a_,b_,c_,d_]:=0
fc6[a_,b_,c_,d_]:=a b 
fc7[a_,b_,c_,d_]:=0
fc8[a_,b_,c_,d_]:=2a c 
fc9[a_,b_,c_,d_]:=a d 
fc10[a_,b_,c_,d_]:=0
fc11[a_,b_,c_,d_]:=0
fc12[a_,b_,c_,d_]:=b^2
fc13[a_,b_,c_,d_]:=0
fc14[a_,b_,c_,d_]:=2b c 
fc15[a_,b_,c_,d_]:=b d 
fc16[a_,b_,c_,d_]:=0
fc17[a_,b_,c_,d_]:=3c^2
fc18[a_,b_,c_,d_]:=2c d 
fc19[a_,b_,c_,d_]:=d^2
fc20[a_,b_,c_,d_]:=0
fc[a_,b_,c_,d_]:={fc1[a,b,c,d],fc2[a,b,c,d],fc3[a,b,c,d],fc4[a,b,c,d],fc5[a,b,c,d],fc6[a,b,c,d],fc7[a,b,c,d],fc8[a,b,c,d],fc9[a,b,c,d],fc10[a,b,c,d],fc11[a,b,c,d],fc12[a,b,c,d],fc13[a,b,c,d],fc14[a,b,c,d],fc15[a,b,c,d],fc16[a,b,c,d],fc17[a,b,c,d],fc18[a,b,c,d],fc19[a,b,c,d],fc20[a,b,c,d]}
fd1[a_,b_,c_,d_]:=0
fd2[a_,b_,c_,d_]:=0
fd3[a_,b_,c_,d_]:=0
fd4[a_,b_,c_,d_]:=a^2
fd5[a_,b_,c_,d_]:=0
fd6[a_,b_,c_,d_]:=0
fd7[a_,b_,c_,d_]:=a b 
fd8[a_,b_,c_,d_]:=0
fd9[a_,b_,c_,d_]:=a c 
fd10[a_,b_,c_,d_]:=2a d 
fd11[a_,b_,c_,d_]:=0
fd12[a_,b_,c_,d_]:=0
fd13[a_,b_,c_,d_]:=b^2
fd14[a_,b_,c_,d_]:=0
fd15[a_,b_,c_,d_]:=b c 
fd16[a_,b_,c_,d_]:=2b d 
fd17[a_,b_,c_,d_]:=0
fd18[a_,b_,c_,d_]:=c^2
fd19[a_,b_,c_,d_]:=2c d 
fd20[a_,b_,c_,d_]:=3d^2
fd[a_,b_,c_,d_]:={fd1[a,b,c,d],fd2[a,b,c,d],fd3[a,b,c,d],fd4[a,b,c,d],fd5[a,b,c,d],fd6[a,b,c,d],fd7[a,b,c,d],fd8[a,b,c,d],fd9[a,b,c,d],fd10[a,b,c,d],fd11[a,b,c,d],fd12[a,b,c,d],fd13[a,b,c,d],fd14[a,b,c,d],fd15[a,b,c,d],fd16[a,b,c,d],fd17[a,b,c,d],fd18[a,b,c,d],fd19[a,b,c,d],fd20[a,b,c,d]}

Factor[Det[{f[1,1,1,1],f[-1,1,1,1],f[1,-1,1,1],f[1,1,-1,1],f[1,1,1,-1],
  f[1,1,-1,-1],f[1,-1,1,-1],f[1,-1,-1,1],
  f[0,s,t,1],f[1,0,s,t],f[t,1,0,s],f[s,t,1,0],
  f[0,s,t,-1],f[-1,0,s,t],f[t,-1,0,s],f[s,t,-1,0],
  f[0,s,-t,1],f[1,0,s,-t],f[-t,1,0,s],f[s,-t,1,0]}]]
(* = 1048576 s^4 t^4 (1 + s^2 - t^2)^4 ((s^2-1)^2+t^4)^4

Factor[Det[{f[1,1,1,-1], f[1,1,-1,-1], f[1,-1,1,-1], f[1,-1,-1,1],
  f[0,s,t,1],f[1,0,s,t],f[t,1,0,s],f[s,t,1,0],
  f[0,s,t,-1],f[-1,0,s,t],f[t,-1,0,s],f[s,t,-1,0],
  f[0,s,-t,1],f[1,0,s,-t],f[-t,1,0,s],f[s,-t,1,0],
  f[0,-s,t,1],f[1,0,-s,t],f[t,1,0,-s],f[-s,t,1,0]}]]
(* = -524288 s^8 t^8 (1 + s^2 - t^2)^4 ((s^2-1)^2 + t^4)^4 *)

(*==================== Section 4.2 ==========================================*)
(*============ The PSD Cone {\Cal P}_{4,3}^{c+}$ ===========================*)
S3[a0_, a1_, a2_, a3_] := a0^3 + a1^3 + a2^3 + a3^3
S210[a0_, a1_, a2_, a3_] := a0^2 a1 + a1^2 a2 + a2^2 a3 + a3^2 a0
S201[a0_, a1_, a2_, a3_] := a0^2 a2 + a1^2 a3 + a2^2 a0 + a3^2 a1
S120[a0_, a1_, a2_, a3_] := a0^2 a3 + a1^2 a0 + a2^2 a1 + a3^2 a2
S111[a0_, a1_, a2_, a3_] := a0 a1 a2 + a0 a1 a3 + a0 a2 a3 + a1 a2 a3
s0[a0_, a1_, a2_, a3_] := S3[a0,a1,a2,a3] - S111[a0,a1,a2,a3]
s1[a0_, a1_, a2_, a3_] := S210[a0,a1,a2,a3] - S111[a0,a1,a2,a3]
s2[a0_, a1_, a2_, a3_] := S201[a0,a1,a2,a3] - S111[a0,a1,a2,a3]
s3[a0_, a1_, a2_, a3_] := S120[a0,a1,a2,a3] - S111[a0,a1,a2,a3]
s4[a0_, a1_, a2_, a3_] := S111[a0,a1,a2,a3]

f43c[x0_,x1_,x2_,x3_,x4_] := x1^3 - x0 x1 x3 + x3^3 + 
     x1^2 x2 + x1 x2^2 + x2^2 x3 + x2 x3^2 - x0 x1 x2 - x0 x2 x3 - x1 x2 x3 + 
   x4(x0^2 + 5 x1^2 + x2^2 + 5 x3^2 - 2 x0 x1 - 2 x0 x2 - 2 x0 x3 + 
        2 x1 x2 - 6 x1 x3 + 2 x2 x3 )
Factor[f43c[s0[a,b,c,d], s1[a,b,c,d], s2[a,b,c,d], s3[a,b,c,d], s4[a,b,c,d]]] (* =0 *)

f43c0[s0_, s1_, s2_, s3_] := (s1^3 - s0 s1 s3 + s3^3)^2 - s2 (s1^3 - s0 s1 s3 + s3^3) (s0^2 + 3 s1^2 - 4 s1 s3 + 3 s3^2) + s2^2 (s0^2 (s1^2 - s1 s3 + s3^2) + 2 s0 s1 s3 (s1 + s3) + s1^4 - 7 s1^3 s3 + 9 s1^2 s3^2 - 7 s1 s3^3 + s3^4) + s2^3 (2 s0 s1^2 - s0 (4 s1^2 + s1 s3 + 2 s3^2) + (s1 + s3) (s1^2 - 3 s1 s3 + s3^2)) + s2^4 (s1^2 + s1 s3 + s3^2)

(*============================ End of file ==================================*)
(* Provided by Tetsuya ANDO, Chiba University. *)

